Nonlinear Trajectory Optimization Models for Uncrewed Aerial Vehicles with Mobile Charging Support

Supporting Uncrewed Aerial Vehicles (UAVs) with mobile charging stations enables persistent UAV autonomy in infrastructure-sparse environments. In this setting, trajectory optimization for UAVs is challenging because it couples task scheduling with when and where to recharge, as well as terrain-access constraints on where charging is available. We propose a smooth nonlinear trajectory optimization model for UAV with mobile charging support. Compared with existing results, the proposed model allows nonlinear charging dynamics mode via a unified battery dynamics model with disjunctive constraints on the time allocated to each mode. Furthermore, it provides smooth approximations of the disjunctive constraints with bounded approximation errors. By avoiding integer variables, these approximations enable efficient solution using smooth nonlinear optimization algorithms. We evaluate the proposed model on UAV missions with multiple spatially distributed tasks, nonlinear constant-current--constant-voltage charging dynamics, and terrain-access constraints on mobile charging support. Compared with mixed-integer nonlinear programs, the proposed model provides high-quality approximate solutions while reducing the computation time by orders of magnitude.

==> MINLP_10/MINLP_obj_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker	Count
1	0.2946610217947883	0.3411920698385215	0.4155798263083082	0.718129651831487	1.036111019608489	100
2	0.2950030727554279	0.4541153734927064	0.5907938734309556	0.9101560807935981	1.261513868708356	100
3	0.3495881082937218	0.6125927009403637	0.9071020662325755	1.176399861705324	1.41293771624196	100
4	0.4483739435018533	0.8744149815558593	1.206661624366624	1.359146910653888	1.553489347935124	100
5	0.7223970003351867	1.137983439482453	1.394587873483053	1.475971918045468	1.725832768966037	100
6	1.018237618488124	1.498317535889739	1.701813912406082	1.821241995260451	1.999354258401359	99
7	1.125622396617078	1.501638990376304	1.660112872230262	1.763096305292796	2.008618140105343	100
8	1.283282676049027	1.637152862680501	1.780374369735929	1.883046316255063	2.076455814753978	100
9	1.490149556892743	1.792072812057706	1.900305742270371	2.014820868310722	2.142942895841257	100


==> MINLP_10/MINLP_obj_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.3641807774726425	0.3759183798558098	0.3796554098965116	0.516148772749944	0.8726440878342503	1.009418704700644	1.157889818367851	1.255873271877954	1.942109832822666
0.3691693662807675	0.4094761177754523	0.4103083654959384	1.322193790484441	1.452047794735974	1.69345609545817	1.751637293890612	1.815486948112648	1.947523357383153
0.59376009585606	0.5985212605697411	0.710827226755411	0.7204400161706274	1.039358645593308	1.514301532949654	1.240651079327545	1.395800697360054	1.955004507347182
0.8035389201263315	0.8262104666836918	0.9128323510539174	1.33973620037158	1.419760588592662	1.808675454260893	1.636629008302869	1.67065325914204	1.884986698955744
0.4313181543658502	0.4987485344288489	0.4988412426238445	0.5660711829331522	1.399103472070028	1.490248595714438	1.700225898693823	1.852236241617408	1.88192785723345
0.3100308485218484	0.3887134268930738	1.143765003157968	1.187664684431069	1.241613503579591	1.495017223143128	1.392078102247242	1.509214175068572	1.641578914632625
0.37987952734113	0.4875241676392312	1.264821463506177	1.341350578183761	1.358947031664556	1.877434169485756	1.484478877974357	1.63976705874764	1.727709054194436
0.467219308348607	0.7002560050983454	0.7227820960415487	0.9857207714486005	1.095943759342152	NaN	1.328591174359135	1.361269392037827	1.500010066551662
0.3312624557485944	0.4333917489915817	0.950187018485861	1.085755721479331	1.470406261527129	1.930992944651909	1.792530680740924	1.806541933441413	1.861020651869368
0.6774045083017554	0.6774327841386523	0.7365628688192852	1.208990351263557	1.424569937079725	1.54254161543661	1.56892079521016	1.720564461593126	1.874573201354552
0.4574676754402222	0.4783829382228073	0.5767589595516224	0.6975216732514572	1.00153377638172	1.952444504853066	1.758907698995771	1.929440783422064	2.046707133696481
0.3352715966179441	1.196676189288864	1.299479976254181	1.407115784889247	1.477362228029557	1.76777010590587	1.82952733362686	1.94941135827277	1.999558729253713
0.7755826941804674	0.986785625662821	1.196157390799178	1.334821260457405	1.478032916224099	1.926188390877102	1.873582413645389	1.919624518458321	2.031976644535106
0.4772714471853852	0.931147851264417	1.227570522627975	1.336902949138344	1.499335653024717	1.723574181251307	1.662333114517784	1.820888347676888	2.022834383446233
0.8780116907115048	0.9254121004772853	1.145068459820183	1.178900485094151	1.322315419357392	1.508218474129571	1.578025844597633	1.612364680667116	1.820937912613784
0.36201601853889	0.3913520208614352	0.621734037835161	0.9538131009960436	1.08241508161897	1.676951785605288	1.93828728029495	2.054351840285847	2.134632018080572
0.3964900585354693	0.5286676376113431	0.5864791631559449	0.6288242403885148	1.276435572907063	1.734702658428461	1.628484422485505	1.67546448572431	1.766910763542547
0.907954897844137	1.00896347944171	1.269606334699009	1.392045004162144	1.47060313592169	1.529176396503826	1.79984335429424	1.941463541465165	2.056783706210225
0.3749012677154937	0.5603949289022671	0.6944708208561114	0.9929340845257119	1.200347920561946	1.365767619280468	1.496564333331365	1.537231743348615	1.643436933728028
0.3285283305837571	0.4659252812381602	0.6034513640455663	0.6092780058647206	0.9137162991751565	1.364485772249959	1.735036061149312	1.902252973394712	2.009064822142754
0.3569577253288386	0.4842645190848874	0.5077657626256966	0.5222880861259414	1.46157851564378	1.723152826291101	1.66498527511155	1.713475882859897	1.920811288983869
0.4369143048642953	0.4526794214418676	0.6651393550982929	1.425049011837559	1.530651346146903	1.381033849233427	1.85236132066092	2.02780442181668	2.139855378627812
0.7368629622777945	0.7987117018335167	0.8207883600144138	1.283672181889068	1.513801669689786	1.766143026693183	1.719561098236879	1.76373467287597	1.878967424496889
1.036111019608489	1.036858165866515	1.124355423370835	1.156062817774213	1.350305203890187	1.856114899678593	1.458193039929334	1.585406797659821	1.79128698487451
0.3085962329198291	0.3790336514276735	0.4430354784395369	0.6428625158584657	0.9267900729595072	1.175887488516944	1.235332227578297	1.288395964705065	1.62916804218322
0.894643471351607	0.8949209733005795	0.9549331856868004	1.313464241077294	1.428385895458382	1.851661782249038	1.657892629942739	1.734054109580794	1.839378289867888
0.4114533899598364	0.4194790693429786	0.4203588038753416	0.5265209774323338	1.342674408198631	1.86777342328004	1.517971174060885	1.668567987811633	1.732635356239818
0.3783499875516942	0.4986428495703171	0.6913526968146014	0.7567396129358207	0.9005169735709891	1.310717310647201	1.690162638227717	1.820842428929209	1.906136464890466
0.2966580751106139	0.4392341870488322	0.6968848489018107	1.094224043379168	1.167123809064539	1.770534793273071	1.640536556154329	1.810556532748035	1.905306991127206
1.020793106741505	1.170766514635785	1.229962205757444	1.404520503697595	1.567298319816145	1.683241753732349	1.804583466970771	1.850155378969956	1.948360877531656
0.4731158563069669	0.5891078960795494	0.5930460675820314	0.6871608833555345	0.925164225061461	1.783073856658462	1.230730228577537	1.378749020258186	1.426722169660538
0.3273823205476324	1.261513868708356	1.41293771624196	1.553489347935124	1.622053964890641	1.808617923608916	1.799488322783986	1.899147448926851	2.040577800335632
0.896229465848096	1.064592995251873	1.19116741528026	1.316852503913225	1.4763382641336	1.825002611825823	1.600121926700121	1.756322006788536	1.810996442272347
0.6344914322502032	0.9855051716686606	1.209718635792698	1.347623365426575	1.466906146003772	1.936746269815114	1.731508711032783	1.87023828140982	1.940155786291641
0.3980305543743936	0.4235577355823965	1.13478352553081	1.37531417940852	1.475605571957336	1.578507603605443	1.587358749323789	1.644672978610782	1.794167371948437
1.02330892717908	1.095210073656825	1.263317291656031	1.512890172597025	1.57223641970812	1.790796231498403	1.787793891027033	1.901194642172667	2.018285199510661
0.9246118220396944	1.141026212307081	1.400882030397739	1.533926471549887	1.645407200283888	1.938686929227135	1.87291896170427	2.014192183204477	2.045339711272835
0.4117035298397179	0.5369683345039453	1.181218429236213	1.426417868127498	1.523692415178286	1.337601150451063	1.842115438648247	1.993053098781012	2.100753789932411
0.8993184029082295	1.002875553653875	1.256713459455336	1.49457638400231	1.528735003089434	1.891464059453496	1.774114859840913	1.878463933348607	2.01901787547256
0.7694594437373938	0.7709837817318382	0.9013717814112336	1.168692956770413	1.244309469355672	1.545721375414189	1.432718589718483	1.566449791615605	1.76584001434958
0.4285322156239575	0.4493861270702543	1.164827676223624	1.312167651950224	1.450168631890457	1.561694705293974	1.749498483519802	1.89778209672897	1.986779078763416
0.4960107207203245	0.5457704093126949	0.6470998101393622	0.8658707572096002	1.04202218416694	1.485927019540901	1.731571905452948	1.856525400982439	1.9896970576344
0.3779805890487818	0.5173132803518601	0.6689817846281729	0.6751355934720956	0.8751566138404472	1.007944844147992	1.588652249524728	1.721313885845182	1.787683022897046
0.9265174493209263	0.9741622793442123	1.279544689335176	1.501128067160866	1.725832768966037	1.762829429916717	1.859837410136985	1.904162871011672	2.047278878097837
0.4092217699542959	0.5479769847614164	1.313543501959351	1.440764033348782	1.512120422964809	1.765856548999871	1.735912756634959	1.818120319533314	1.92899923670454
0.4531427071854483	1.013903043383252	1.198395950810695	1.386859160092899	1.552622171994579	1.841357225535702	1.880006050187408	1.995130922704372	2.054864742005593
0.668729723322005	0.7099488196261898	0.8446542549651822	1.435895296535045	1.50657164067985	1.799414466006642	1.783494752828397	2.023493699608837	2.117601705431095
0.308345120892138	0.7774542498414386	1.056284546016468	1.195007248977276	1.386654930597215	1.386016914686633	1.495184548127481	1.613564899534954	1.779383402407137
0.3231122256879089	0.5996504038868758	0.648451131062343	0.6724833819380106	0.9788165573206297	1.59739447213455	1.20547196894434	1.317141411947786	1.419439960370529
0.3739857645476065	0.7419944786790338	0.8151065349158807	1.175912318408885	1.31307836565696	1.615728735510789	1.530109163991305	1.631818541175816	1.792858639240902
0.3134132723643904	0.479467241643606	0.5045062959011207	0.7276471519822572	1.032977627333756	1.477612252210272	1.243131707752263	1.699516326311815	1.7575902862934
0.2982129920349494	0.8059462945649674	0.8184304539656463	1.359663674870708	1.453937617679816	1.612853011683723	1.652504210645894	1.712585069134532	1.79845961075807
0.3121007676271629	0.358672950393312	1.151776337208721	1.295704998745547	1.461280615928281	1.426904546224007	1.68176069722998	1.75771497957024	1.895304493413536
0.3419725384059528	0.3496666377051716	0.3709692276672614	1.203948482907166	1.277677727755865	1.426554707666245	1.672265963197847	1.79914023865156	1.865436740647062
0.4739644383968395	0.6448660285493735	0.7832172370205881	0.9555491700017951	1.452973629094459	1.987282901600442	1.625955542298339	1.827628371028321	1.987771129369358
0.985058710588522	1.016961500971073	1.289329420201793	1.454134440635647	1.657635079629997	1.63806233404015	1.85425342484104	2.075841562394368	2.112506637551383
0.3433068364983504	0.4328631382036718	1.192968523771691	1.27127159565779	1.356423631019771	1.784886400026699	1.701449962322721	1.87055723122725	1.909701515607664
0.3255623918678766	0.5347952958162017	0.8234667449409707	1.060063515958314	1.130195019218328	1.416900575135984	1.312221573219216	1.363548433565637	1.490149556892743
0.9815038794888314	1.03185558646326	1.22005306276776	1.321544143258423	1.451449314834679	1.596313686804444	1.816161669436466	1.913588188418435	2.047559288853094
0.34225145509214	0.3474280811867665	0.3495881082937218	0.5778970363416692	0.5875871897796442	1.999354258401359	1.7736533931715	1.843294227038961	2.022679491469284
0.8566434824158404	0.9600506425954064	1.289476712409874	1.386601753165012	1.460672443876545	1.761796042750707	1.778158743906191	1.868593741355076	1.936972781159598
0.799389141988303	0.8161722664443707	1.186762623014073	1.274376672161745	1.405596845464669	1.626128649694541	1.688280500016601	1.883049974006571	2.011356537110783
0.8148529713873924	0.9516007924335312	0.9621493528567697	1.200325394889987	1.349139835064578	1.701813912406082	1.538864856283776	1.644933643018558	1.736145144841578
0.3280092214026294	0.3972853160321731	0.4110056802755922	0.7033331040948225	1.123704342567923	1.351208773639382	1.405247871489418	1.488680623712136	1.622904532644299
0.4409067591413677	0.4607591719258062	0.939205392343938	1.212677767235223	1.45956294774664	1.770970700412376	1.701929836963561	1.785277950536001	1.846325647236222
0.3242630633094559	0.5488888284792629	0.7479826807382489	0.7782292618789957	1.01328423630726	1.408596765515641	1.127574680042711	1.852197203477059	1.920526351837794
0.6242761700816148	0.8182831258993672	0.9189079525419809	1.038880968251856	1.257790567654853	1.403836104307513	1.399843684824984	1.460013183562268	1.907617533768868
0.4342632871520117	0.6396743143165133	0.8561131728932037	0.9494047535296535	1.069842333794211	1.939076967729342	1.338861163057367	1.460846908158725	1.577440644964431
0.4398359982411202	0.4585232209534094	1.03318354308499	1.282501008026971	1.334582261490404	1.684660418357825	1.604217616230022	1.802859432858786	1.894657238725909
0.3705073155952224	0.830993628646693	1.127827346132478	1.26898336973715	1.453402442817573	1.918707766736501	1.681775055677484	1.86357746751575	1.953114837167197
0.8501769205277916	1.083886712014987	1.227735804033805	1.366746864948755	1.534816415345852	1.890604259338379	1.76728491158982	1.883042658503556	2.018962023386599
0.3457511720606032	0.5292992759343205	0.5459964219162911	0.9999355915433711	1.145771859746579	1.960466750436798	1.672822320254582	1.886889248448615	2.0646172937909
0.7373179086214172	0.7420775900155687	0.9189711293134025	1.329309994802398	1.511227965833337	1.613422291066212	1.745949839734871	1.813426916057095	1.951148716579195
0.8239552012264824	0.9816596253159955	1.221290440817884	1.359719834278689	1.429002595095436	1.76420828551825	1.652442031998798	1.716702939484618	1.85244568995435
0.3031186135664391	0.4982601105385941	0.5144477067893696	1.542279110527695	1.589764867395156	1.752786378929152	1.868727817212293	1.922069654558915	2.142942895841257
0.3581781776774321	0.9000553206761461	1.078174534316191	1.358630146437068	1.418191293588711	1.602528219026921	1.619785186795132	1.681805598908689	1.788761177753651
0.3926528956137885	0.5817264624614652	0.5964334747446555	1.05531665436478	1.253920631345217	1.804955134703563	1.732925190467753	1.810311316726312	2.046384769799806
0.9535219166811624	0.971144666826584	1.179253586781112	1.362554447507345	1.440035182426041	1.658570163692224	1.708736054479646	1.740287818818644	1.877302399400441
0.3942726066457617	0.5538115245038646	0.972157354575385	1.354945212400407	1.390072274896078	1.920397036784113	1.669368911021285	1.775470788935857	1.831131244170655
0.2949696114825505	0.2950030727554279	1.049266675491228	1.116367759430998	1.336249199539889	1.845830248333468	1.573782317738025	1.764410831755592	1.824342438021218
0.3899804704889588	0.6155004092182261	0.6753045680784321	1.007953490255231	1.126947921065421	1.969078820334528	1.400645753570179	2.010593169786784	2.108328499965117
0.2956740878233663	0.4387990821939242	0.5613281747996954	0.5637243261134204	0.9608218998601052	1.248413158825376	1.125622396617078	1.283282676049027	1.955251625319079
0.2946610217947883	0.3785571983585942	0.3931811779985148	0.4483739435018533	0.7223970003351867	1.36641940636046	0.9888225550218008	1.611555435082571	1.757045921845112
0.2949317769077602	1.220778705833528	1.345223505238095	1.465661218474007	1.545417342163127	1.731874291818562	1.825191043908739	1.921827178199251	2.009018226058389
0.2992028930170815	0.336984832112525	0.4995523863503002	0.7434698022722763	1.095812831350113	1.440704482806717	1.332278641927188	1.467286841332663	1.570649592651233
0.3408614461877503	0.3555208045967484	0.9715035469778432	1.204332897469691	1.401177991771819	1.71500742573134	1.481972530969262	1.533009443058053	1.692920638375249
0.6021335659665391	0.7128830544239184	0.7337267721486738	0.879814398114513	0.9365973771889919	1.694476447297016	1.231243198759112	1.634538666613362	1.852978773058974
0.6993963413851797	0.9467390304017994	1.014046960171808	1.408702498123722	1.531669660225544	1.920971105055725	2.008618140105343	2.065236264579308	2.131752670597459
0.3791002278058191	0.4555513255435453	1.173546136629536	1.294706843344898	1.403699111558685	1.859025101398232	1.596977105675744	1.693209278208536	1.86109506843228
0.3098219423977726	0.3388039810874946	0.3997391277858133	1.282729780499947	1.33998414922601	1.018237618488124	1.638222294398515	1.754496405457995	1.868679728023918
0.295012036225732	0.4160902967476404	0.4988032744135529	0.8690155649972054	1.121829466411982	1.792471740568443	1.646485523882365	1.806113354637132	1.876084190389493
0.3188465663936659	0.3970300298254055	0.4909702518663559	0.5436360097124774	0.8962125958831313	1.009057401009769	1.481065060665197	1.619740194172412	1.722597311262826
0.5267677696774377	0.6761003160423266	0.6903191370378485	1.133992112410061	1.237112481256099	1.656962246857348	1.506713647421243	1.611876017341869	1.765741265467338
0.737677768377784	0.9202568409110501	0.9216460098070487	1.454199167068404	1.543101680823125	1.884219744518994	1.938134609206723	2.076455814753978	2.135426647884804
0.6452656550811827	0.8076974668221588	0.9474747412286976	1.22986476301467	1.304119831823283	1.809960145564335	1.517142468125168	1.590404006704707	1.775976389666706
0.4194561227768985	0.4691599584909626	0.5251687078591758	0.525520140167046	1.369496060916176	1.645700171823329	1.570818948956739	1.718044408060265	1.828224150561193
0.7391481203342921	0.8256952297938267	0.8270175633237801	1.154692274559395	1.328287723706388	1.468609849822806	1.561973989809443	1.749392620458916	1.84048978683911
0.3415226934892926	0.4446592830306926	0.4499493282478855	0.5059397434443117	1.423707936605701	1.523304046487138	1.891162415097082	2.015961736204482	2.117202483635016
0.4456737690831951	0.4671267194730579	1.145208666736576	1.36246929869578	1.483618074808154	1.741870467689165	1.744065977316761	1.828637442370428	1.958056386335377
0.4888758566009245	0.5924798507823618	0.7722467557884634	1.344279678589794	1.516891908701251	1.881194010792423	1.728690310047747	1.757428090659654	1.915731038104102


==> MINLP_10/MINLP_time_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker	Count
1	0.4389025801166667	0.5325944178416666	0.6880010552916667	110.51789293635	238.5345689363	100
2	0.8260148955333333	6.887646972158334	28.811927635525	600.241808294775	600.3937220817833	100
3	528.30663730895	550.6002711199833	600.2433142077	600.2747962026833	600.40027018665	100
4	600.1973912842001	600.231396152725	600.2493009251916	600.2714888364001	600.3308591719166	100
5	600.2073201284333	600.233571497025	600.2512466158416	600.2929622670749	600.3536178980834	100
6	600.1932056273	600.2386630437167	600.25534471935	600.289648298025	600.358124177	99
7	600.2117526025667	600.232431650625	600.2410011485499	600.2622463128916	600.3061347451334	100
8	600.20809787645	600.2400221682667	600.2618235325084	600.2891787977082	600.3462659319833	100
9	600.1971840146166	600.2447951497666	600.2579890438167	600.300742812875	600.3608232600834	100


==> MINLP_10/MINLP_time_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.5630615316000001	1.627780268683333	10.81425865331667	600.2607048095166	600.2269438270166	600.2160184304834	600.2195556941333	600.2312208281166	600.2229297318
0.4389025801166667	3.789355854466666	16.25031752315	600.2571421425833	600.2773526829001	600.2104757645833	600.2340832232001	600.2845847267166	600.2273362497833
1.645332434516667	33.59838445628333	600.3161667098999	600.3200266505833	600.2432905910999	600.3017474426999	600.2338268475667	600.39338298955	600.2889122868499
144.4144716603833	600.21493472435	600.2214119701499	600.25634110275	600.2486972785833	600.2901234343001	600.22398340615	600.2307771981999	600.3497167908333
0.5060655101666667	12.8051372704	147.7361203175	600.4118449471833	600.2549932181333	600.2919508922167	600.2631106060501	600.2400490375001	600.2579653716499
0.4971958767166667	1.056553519933333	600.2900088169833	600.2351835379	600.2284022446	600.2953541981666	600.2359553405666	600.2682924577499	600.3987339952
0.5020424878166667	14.63343966961667	600.2924621126333	600.2649385022834	600.2181919660501	600.2882228891999	600.2572006001999	600.2429694025166	600.2798954603666
1.506473340016667	36.63169757305	600.2748322075666	600.2408598055833	600.2231069583667	NaN	600.2602876187	600.37168586325	600.2363282791666
0.49718655225	2.6403689241	600.2343423780001	600.2931179817666	600.2385584442667	600.2970136154501	600.25522890745	600.3191062346667	600.2208244467333
76.62131421231668	600.2881615510166	600.2571961125667	600.2259335078332	600.3179280427834	600.2971864327833	600.2318677589667	600.2462523529167	600.2129034894167
1.1984704266	12.40822143325	422.26685854195	600.2296337752999	600.2327095941166	600.3213809091	600.2413679636334	600.2665494630834	600.4105883220167
0.4906819082333334	600.2150293482999	600.2452988078167	600.2780384745668	600.2454760358834	600.2493021100667	600.2721157220333	600.2496982149499	600.2248667814667
171.1147016297667	600.2821345942	600.2833898969167	600.2510804719001	600.2117710187666	600.3139647426334	600.2312186433167	600.2622585686	600.3211806356667
1.98292469845	600.2360851982667	600.2433624130666	600.2586877107333	600.20967075745	600.23413609575	600.2807373384834	600.8740056984001	600.4740727777667
185.8678550954167	600.3208128333	600.2532173213666	600.2828496470167	600.2558545841	600.2109102510666	600.27897009745	600.9033323695334	600.3590141920333
0.4747541958333333	2.70348495675	600.2682809952166	600.25571478015	600.2400026746333	600.3361456871833	600.2268563667167	600.9183710403834	600.3401784145833
0.5073224715666667	28.25787986831666	600.25407307465	600.2452960782167	600.2549734973501	600.2230367185833	600.2354699058167	600.8881748195834	600.2453981874
201.19634235685	600.20947344975	600.2822973787499	600.2573479726167	600.2374003235167	600.2756432462168	600.2429282846666	601.0816185188334	600.26132050845
1.06131748235	13.158950872	600.2496336801667	600.2431160174333	600.2637926696833	600.2398134132167	600.2637030873833	600.8414253825	600.21241333305
0.9688517861	9.180616984450001	528.30663730895	600.2378919474166	600.2203478706334	600.2050191078666	600.2384048838168	600.2891396953333	600.2038994002334
0.5320228990666667	11.77219141861667	182.2452418400167	600.2193401781001	600.3855028527333	600.1957565346333	600.2338229675	600.30309306175	600.2648688631
0.6620755474333334	7.435158624766667	600.2817902867333	600.2321329034334	600.3114479911834	600.2369369631166	600.3108906225333	600.28668556515	600.2573606753
164.4856750253667	600.3654666724833	600.2520131317667	600.2481567136667	600.3224143382333	600.358124177	600.22328737225	600.2843855903667	600.2619924652167
236.5750410927834	600.3709008271333	600.2168167673334	600.29741711795	600.23343055215	600.2625905761332	600.3061347451334	600.2587231182666	600.2459146790334
0.5050302040666667	1.084372447483333	41.02656633046667	600.2356101770333	600.2466770007501	600.3302027339166	600.2156702290666	600.3202202255667	600.3095837816834
155.8732482712	600.3355680168499	600.2692580381167	600.2381309997667	600.2429887482833	600.2317257131667	600.2232521469667	600.2630380164667	600.2562362576666
0.6553148948499999	2.531905430516667	11.59860627346667	600.2350058963833	600.2662982244667	600.3172754349166	600.2253974087834	600.2688775520332	600.2636559824
0.6059993693	22.07943929023333	600.2657677582833	600.2874287193	600.2544632811	600.2403686152833	600.2969001940166	600.2552693156999	600.1971840146166
0.5966430376999999	4.94355349845	430.4032870238834	600.2412766520333	600.2543175849333	600.2579000577333	600.2440974700834	600.3256955165667	600.3301167131833
189.4370116684	600.2598633235334	600.32735186795	600.24821597025	600.3236823773333	600.2652994552833	600.2446023738167	600.2613884964168	600.20624489765
1.76108504215	19.49596873726667	338.5912532207833	600.2689042728333	600.2615259497501	600.2531735626667	600.2480340896	600.4372093571167	600.2364404167
0.49880849025	600.2494098226333	600.3011265709333	600.24013710775	600.3068572785166	600.2475953696334	600.2258318303334	600.23633838945	600.4654412447834
206.2698134287834	600.2654362446167	600.3313445822167	600.2229008615667	600.2640651065166	600.2232089612667	600.2248161826999	600.2322397748833	600.2900801422001
1.919674487733333	600.2597565631334	600.23629234535	600.2386430579334	600.2795989792168	600.2420502724333	600.2146234921	600.2486727791834	600.2287494295166
0.5370847886166668	1.825250099266667	600.2756522548333	600.2306594020167	600.2086015900666	600.2523762027	600.2575375326833	600.3177996235	600.4404445403667
203.7521392804167	600.2644267616334	600.2218484448	600.2684294959333	600.2409820297166	600.2705275525834	600.2343701541666	600.23231629335	600.33392774035
209.9531975685333	600.2443162837334	600.31532408945	600.2680642944999	600.2879423509	600.3475252667166	600.2289785446167	600.2487331710834	600.2975329376334
0.5920869163166667	28.21710577006667	600.2093333272834	600.21432927835	600.2663438002834	600.1932056273	600.2277145096667	600.3063752106001	600.2512123778166
190.3368918741667	600.2774176898499	600.2113457683333	600.2435974674333	600.2203699163833	600.2790785984	600.2333962679334	600.2399952990332	600.2655764477166
164.6800046446667	600.241101148	600.2120645182833	600.2093073449166	600.2337124418999	600.3059294311333	600.2329086541166	600.2167728500167	600.2495570939667
0.715562594	5.785995519249999	600.2745142667667	600.2686535014833	600.3991858613833	600.3000433443833	600.2383563153167	600.2327198401667	600.2680030746833
1.621937836333333	28.53600692393333	572.8939049310167	600.2115263867333	600.3038906418167	600.2533089236666	600.2433940421334	600.3064776993	600.3608232600834
0.6721417385166667	21.10276230776667	600.2472055671001	600.2563984287167	600.2322481317167	600.23861889255	600.3186279069666	600.2754671018834	600.3039526881166
165.3502377724	600.2268436663167	600.2263895044833	600.2668723532	600.23488614105	600.2603015611001	600.2357035563333	600.2775829166001	600.2766822752
0.7038603720666666	28.98259996758333	600.2312476181667	600.2237871665834	600.2251337665667	600.2388843688	600.2262948922333	600.2801456713	600.25660555805
0.8526987924333334	600.2501013222334	600.2342134543167	600.2503101503499	600.2679625266667	600.2778322606167	600.2317403392334	600.2888745418334	600.2438867110667
73.1604679468	600.2162763207667	600.2935426917334	600.2107067065001	600.29320387695	600.2507826557501	600.2637631263666	600.2988355609999	600.3147578832667
0.4887749191833333	600.2399040488333	600.2197789469	600.2916202617666	600.2842616717166	600.3381127728334	600.2394727513	600.2870338956834	600.2272966549167
0.4938663600333333	46.76692623358333	600.2432660023334	600.2453488585166	600.3320265905	600.3001614454499	600.2490060948334	600.2834777777833	600.2872353977
0.5273491869166667	600.2186362967001	600.2632170949333	600.3056247363334	600.23561876545	600.2612588211	600.2653397378833	600.3462659319833	600.2949585589166
0.4765103484	13.23530381905	162.32388074755	600.2095645882333	600.22914711515	600.2535195531833	600.2493241723333	600.2873159152333	600.2452422094833
0.4667495247666666	600.2710484663166	600.2629532526	600.2482917000333	600.2461006671333	600.2439897907001	600.2413876726833	600.2096561245332	600.27632242
0.6464829430000001	2.682863311466667	600.2480435345001	600.2062868777167	600.2264660252	600.2486431531	600.24148653775	600.2114123124168	600.2580127159833
0.6457062854166666	1.077566215116667	11.82195962608333	600.2451410293667	600.4146818473999	600.2458038262999	600.2304878361999	600.2412515753833	600.2610169294334
1.65605761395	29.24543874861667	600.2410110313	600.2595792547667	600.3212378778001	600.3171052666166	600.2366843394334	600.2796673765832	600.2501654624
213.7344873631833	600.2137028904833	600.3034042081	600.2531137856499	600.2405591356834	600.2663861191334	600.2143733588667	600.3426983048167	600.2409742674167
0.5173635929	3.12641025405	600.24089397655	600.2788843533333	600.2492923010833	600.2571967950666	600.2541560243833	600.31040846675	600.3260714110834
0.7055033798	34.27869086303333	600.3568975422	600.2270911140834	600.3089530343834	600.2579999242333	600.2529334982167	600.2253224921167	600.3057129581333
214.13016123395	600.2839895156667	600.2325383379999	600.2740733999667	600.2304647578167	600.2591497173332	600.2282348919333	600.3352608696666	600.3409521879166
0.9414617551000001	0.8260148955333333	2.683221407116667	600.24182398445	600.2313230031334	600.3130158114333	600.2320935850834	600.2537986071001	600.3124803816
238.5345689363	600.2495453071333	600.2693229806999	600.2365839460833	600.4473620371999	600.2526117499833	600.2329785328333	600.2630793096166	600.3070403276834
224.3217303756167	600.2809335784167	600.2318182902667	600.2934536038167	600.3071789150166	600.24414109355	600.2897654901334	600.2590690863	600.35982305705
207.9366400689333	600.25543892205	600.2166290122333	600.2111910471999	600.3276625755833	600.2863954066	600.2826732323333	600.2458240214	600.2572077806
0.4744442807333333	1.287761183533333	15.98282867716667	600.2204240690166	600.3333735458167	600.3029347264001	600.2557732178334	600.2525611051666	600.3869542932666
0.5640619507666667	11.79714768721667	600.28163830465	600.2228206563334	600.25020848835	600.2302266186833	600.2384117643501	600.2649413434167	600.255075044
0.5227205667833333	27.36616074683333	600.22881118465	600.2336810822	600.2501971449667	600.2980532598999	600.3768601006334	600.2892179000833	600.2512124139333
1.983132054266667	58.55495394133333	600.2949119791333	600.26317015725	600.2426307426666	600.2672784784833	600.2237327750667	600.2567286446833	600.25756046
0.5376601913	28.64125530346667	600.2747601978001	600.2526458355666	600.27484475655	600.2598532359666	600.2620172333999	600.20809787645	600.2500844312333
0.6318689717333333	8.473336909366667	600.2505613656999	600.25280673085	600.2417958129167	600.2930757325501	600.23395568115	600.2634546854666	600.2962629462501
0.5480944589166667	600.3731899382167	600.2019180212	600.2295913346334	600.2927206572	600.25534471935	600.2861812932167	600.24610210085	600.2496875874333
180.3738220573833	600.3937220817833	600.2528223486166	600.23687326885	600.2609800077832	600.2528481238	600.2406343334666	600.2226494831999	600.2746024465999
0.5331659366166667	24.60535730936666	370.9201198372333	600.2217175830334	600.2522847433333	600.2349257481333	600.2339003721667	600.2542955671834	600.2800566567333
146.4977565991667	600.3517765792333	600.2992582910167	600.2061961696	600.2427744992333	600.2387954972166	600.2762213883333	600.2879499047999	600.2774595291667
164.6136691903	600.3803868716666	600.3258622884	600.2059901494166	600.2227162166834	600.2286023331833	600.2425601568167	600.2481821579499	600.2597683048167
0.49637864725	14.64610773008333	274.3225769617667	600.3914027619334	600.2136455953499	600.2259150283001	600.4378383666334	600.3128057703667	600.4084959985667
0.5177779373333333	600.2135902648832	600.3463814009666	600.32049810695	600.2911711964	600.3054120296499	600.3273004456667	600.2540532518667	600.3887969447334
0.8156157151166668	44.60792183643333	412.7331596040667	600.3450993083334	600.22598717535	600.23383076595	600.3141769703667	600.2456250686834	600.2493918362667
281.2484237886	600.2238216265666	600.2407617442167	600.3980962958667	600.2227015357499	600.2365339331999	600.3597169956333	600.2334612410166	600.2469509944333
0.4892103375833334	15.67116931601667	600.3340409731833	600.2395223680167	600.3536178980834	600.2760841002834	600.2540380915333	600.21047883175	600.2111796776334
0.6123781277833333	0.9838000634833333	600.40027018665	600.3308591719166	600.3107950255501	600.2610154622	600.2253657690333	600.2127988901334	600.2510902437833
0.6149911657333333	17.02050778775	600.21654062015	600.2605311802333	600.2684038353	600.2272469819333	600.2636823540332	600.2251452033834	600.2361853848
0.5913903586	3.70297013145	341.9330219105501	600.1978909488832	600.2332944063834	600.2722167248168	600.2426499242999	600.2459044098999	600.2531341254667
0.5939193911	3.346955601166667	48.9145651748	600.1973912842001	600.2073201284333	600.2616162194666	600.2327697161667	600.2431711207167	600.2378409497501
0.6146286224333333	600.24251544155	600.3153224979334	600.3353001878	600.2216025849334	600.27101062595	600.2445290106167	600.2548866391334	600.2463905285666
0.4888005845166666	1.029300808633333	267.5921215828167	600.2614105146166	600.3424705844999	600.2574906124333	600.237798589	600.2384028156	600.2363937740666
0.5043218692333333	2.134614213	600.3419080908167	600.3113818234334	600.2995400940333	600.2496812956999	600.2393693625834	600.2385164112167	600.26164091335
2.004422183083333	37.75367161353334	600.2634036375	600.2257883830333	600.2454303135667	600.2526634326	600.3001855396667	600.2637283711	600.2565271139999
46.12346569963334	600.2319295024	600.2451111864999	600.2815570388999	600.2652944631999	600.2570014625834	600.2624753923833	600.22269280255	600.2285462351333
0.5863853660666667	6.34013531955	600.2173632493833	600.325418128	600.2456719404333	600.21500759005	600.2841638686834	600.2708007464333	600.2836865588334
0.5776833195	1.9629732999	51.86936502226667	600.25299807205	600.3301817712834	600.2544446585333	600.2117526025667	600.2573995845834	600.2202093141167
0.5304806867333334	3.854638470833334	245.9563038255	600.2235395612832	600.2422251980333	600.24059727545	600.2448951332833	600.2956785818666	600.2575385499833
0.5727475584166667	0.9069439386	193.7671095482333	600.2387415956333	600.2426156955167	600.3161778303333	600.2225486482333	600.2204522990501	600.3157739709167
1.884794148233333	33.35590351868333	600.2656859090499	600.2855447356833	600.2946576038667	600.2221932433833	600.2364739178333	600.2288391057333	600.2441520166667
219.63736500395	600.2143949936333	600.23646837225	600.3381336757	600.2686440415333	600.2353324841832	600.2479533041334	600.2680299050166	600.2777958311333
1.848139611666667	57.54201406876667	600.3237872742334	600.2900289473	600.4246734464334	600.2160882920166	600.2207033236333	600.2224860065332	600.2078581905333
0.5743196995666667	9.430335176	263.7615268146834	600.2828556082167	600.3215345042832	600.23396651085	600.2353060267334	600.3070492755334	600.2482069347833
155.1337066700667	600.2462059775499	600.2458672433	600.2677336612833	600.2393103443334	600.2427116825166	600.3112614168666	600.2823709802166	600.2553761992833
0.54173058505	4.0667291229	41.23220171801667	600.2462439219	600.2534967994333	600.3075295322167	600.2400519487001	600.2370544878333	600.2443480900499
0.7860179003333333	10.7609801182	600.2587497891501	600.22100757645	600.2170197067833	600.2413250576667	600.2379973090167	600.2316250440333	600.2385998328999
1.495339020666667	27.30415647533333	600.2691581223833	600.25172239395	600.2595555596333	600.2190419921167	600.24405972725	600.2465421972167	600.2968160422


==> MINLP_10/MINLP_vio_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker	Count
1	1.675231731113058e-09	1.077155537753764e-07	1.036965797085454e-06	3.063879924776204e-06	6.64479573428385e-06	100
2	8.875927953901674e-09	6.718240088114206e-07	2.856125118322576e-06	5.420185168769631e-06	1.113147450606533e-05	100
3	8.671122405127649e-09	1.588640399757264e-07	2.830020202702797e-06	6.077882052568651e-06	1.421687676056438e-05	100
4	9.080557068078145e-09	2.30942900262519e-08	9.949311211704394e-08	8.607139495057464e-07	2.115815170844471e-06	100
5	1.536713581062432e-09	1.952121325761521e-08	7.59199591474774e-08	4.828786317479424e-07	1.051787493090012e-06	100
6	8.868532473919534e-09	1.139017381801555e-08	4.735260460131396e-08	3.943139733428591e-07	8.271839753160037e-07	99
7	1.674980536214843e-09	1.827620503128649e-08	5.230459808325261e-08	3.742733875253257e-07	7.402027172827748e-07	100
8	6.909977846953773e-09	1.423408686711129e-08	2.493205458536992e-08	3.444133972384707e-07	7.652066365965161e-07	100
9	5.748966349236019e-09	9.998186920909369e-09	2.271800680257429e-08	8.037276631016799e-08	1.647833058199266e-07	100


==> MINLP_10/MINLP_vio_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
6.251207585572516e-07	2.225822058843363e-06	1.113252587958691e-05	1.314764366385409e-06	6.553730021896585e-07	1.184763344752969e-08	1.476583646095127e-08	8.551885124033231e-09	2.425772184098325e-08
3.417742349280199e-07	2.665523861105098e-06	4.10877779682591e-06	8.605167578501495e-08	5.762656785646137e-06	8.271839753160037e-07	2.491837173162168e-08	1.023132133876059e-07	9.36763574414338e-08
1.708519541976372e-06	5.093494737288632e-06	1.249831782690336e-05	1.797965160014551e-07	1.011112053928541e-08	1.993856250823936e-08	2.432259516702974e-08	9.988222991192889e-09	6.476233221549185e-08
4.885603465358083e-06	1.25906077216853e-06	6.039444846824529e-07	2.466553709016659e-08	2.492755395839054e-08	1.936601254576752e-08	2.38513177333588e-07	3.001051697963201e-07	1.731281319565052e-06
1.205259214890712e-06	4.601220349172615e-06	6.561610188026445e-06	9.952967734270927e-07	2.484280363818693e-08	9.678241402957133e-09	9.998437129088779e-09	1.560932583796054e-07	9.944503013866698e-09
2.606235593064869e-06	1.162552632168653e-06	2.136536611037817e-07	3.289741263268738e-08	1.670608755861883e-07	9.755355207249888e-09	5.70563777722762e-06	1.672927169016347e-07	2.400317560410176e-08
1.604462502635684e-07	4.327580852349193e-06	8.671122405127649e-09	9.59339338300215e-09	2.973145332707539e-07	3.252425490041233e-08	4.878777261005385e-07	1.778131829049307e-08	8.293512962849932e-07
3.521326817631139e-06	5.839586085350138e-06	1.799725058669599e-06	5.151771725156373e-06	3.98157649905695e-08	NaN	9.941111082383242e-09	4.847148643838984e-08	9.990444523743438e-09
4.909349877735281e-08	2.116731231123955e-06	2.85462927550308e-06	6.407649793664186e-06	2.411527965073331e-08	9.913810878672218e-09	1.20542821557823e-08	4.558226653073039e-07	1.327936875045177e-08
9.862934642335119e-06	6.423798492020498e-06	3.397815063460804e-06	9.991531367885388e-09	7.802983177998546e-08	2.278800331392889e-06	9.976054277584943e-09	9.085284266389486e-08	1.485404937939805e-08
1.53448824602937e-06	1.113147450606533e-05	5.286292162655425e-06	2.796727722149122e-07	3.62040643228645e-07	9.050850787710243e-09	3.694401074297305e-07	1.724177461394361e-08	8.59831067418344e-09
2.855162919275974e-07	1.652722824114355e-05	3.253917566121978e-07	9.508480731708865e-09	4.265854374602141e-08	3.962738404618645e-07	2.492808565123234e-08	1.393772454533204e-06	2.492852757387994e-08
5.809463290397331e-06	1.825336033959661e-06	4.740144574758946e-06	2.492602544978231e-08	7.684512179362279e-09	1.816979439199548e-08	1.464215228924592e-07	6.963399186432629e-07	9.996984024638678e-09
2.416532597804277e-07	3.082386691027894e-07	6.206488049192993e-08	2.369979571081392e-08	1.511004259976967e-06	9.993372265686709e-09	2.481083548843932e-08	1.914419867870727e-08	1.111510206122161e-08
1.123500620661688e-07	3.886149485203087e-06	9.983227221903576e-09	7.68760390068568e-08	1.738813889614282e-07	1.662185436105783e-07	2.534446668714385e-06	9.994453162349641e-09	9.619281933492819e-08
1.726387582519824e-06	3.730041905347647e-08	2.805411129902513e-06	9.996037258386981e-09	1.721966959410399e-08	9.976965302615424e-09	2.148984306217351e-08	3.884472557592888e-05	9.998373202483207e-09
1.520969899656185e-08	5.457435436839716e-06	5.699409262357088e-06	2.492321434028339e-08	9.497266812081449e-09	2.483342226596487e-07	2.492321580070071e-08	9.999243964931123e-09	1.087190572290897e-07
6.901652147961116e-08	4.19698455763776e-08	2.174393941189822e-08	2.492321427431367e-08	2.027468385384638e-08	1.283109572654647e-08	3.33680397722469e-07	9.353037335509824e-07	2.141324320443798e-08
9.203901477998026e-09	1.604367640710299e-06	3.7749844204768e-06	1.028775486085209e-06	9.008885642688981e-08	2.68718675480728e-06	5.421016053309969e-06	9.963666282337026e-09	1.147555984265525e-08
1.030810454845839e-07	3.069099637204247e-06	4.664414629797099e-06	7.504345349425753e-07	9.968316265220343e-09	9.479802351294344e-09	5.061470262357481e-07	2.439127800954257e-08	2.386586915110353e-08
8.884703282715142e-07	5.743396156154823e-06	7.39407754143014e-06	5.252931913357628e-06	8.773834201096056e-07	1.542577358626396e-07	2.494886608694902e-06	9.738298358738224e-09	9.998894805678972e-09
3.648621251283542e-08	4.874857550822101e-06	6.49634041404538e-06	1.281258311253142e-08	3.187070655302771e-07	1.202001883582327e-07	2.042975011398418e-08	2.074970063392627e-08	3.983457442027772e-07
2.866316961010658e-06	3.422058697603407e-06	1.421687676056438e-05	3.157353528256597e-08	9.704347781641154e-09	9.896850054657465e-09	2.75212892579535e-08	2.075480556737272e-08	8.486928267797956e-08
2.055198558802616e-06	4.319459841968983e-06	5.737414484480175e-08	1.714558538548627e-08	8.839060781917764e-08	3.477660475979624e-07	1.778256578803239e-08	7.652066365965161e-07	3.696341639020106e-08
8.631657844778337e-08	2.331318191828302e-08	5.001983725276086e-06	8.829380077438979e-08	1.099622175607107e-07	8.597770378981906e-08	9.875456256566718e-08	1.451849344913381e-07	2.480156631650212e-08
4.224566852589762e-08	4.702645785345692e-08	1.901217161231507e-07	1.314330351221666e-08	9.779763519841027e-09	6.096179054337902e-07	7.953246047853746e-09	2.300752086052729e-08	5.748966349236019e-09
4.409793748065086e-06	2.534998839509583e-06	3.559853787830451e-06	4.25460053321558e-06	2.340501098485604e-07	9.990748451408819e-09	9.97761884128349e-09	1.00582442028041e-08	1.621859565606454e-06
1.316457757620052e-08	4.565828483984941e-06	3.278964001640494e-06	8.114413861282088e-07	9.999372451143606e-09	4.447591835562056e-08	2.803451406609148e-07	8.762018395558347e-07	8.257799995211414e-09
4.002242788958554e-07	4.250194072796809e-07	1.264047902497604e-05	1.316705598617938e-06	5.004548055779582e-07	1.982122949032809e-06	3.062298595331802e-07	4.617006756080234e-08	1.88703008850905e-08
2.32583935053654e-06	1.367933276721911e-06	2.344875753586736e-07	6.157110987725645e-08	9.99366483563138e-09	2.926911568668089e-08	2.816547727962915e-06	9.945966095236609e-09	7.500612249744521e-07
5.995475549506561e-06	4.14578167343322e-06	3.297662126252228e-06	4.871680601081785e-06	9.854816334959267e-09	9.999122291341776e-09	3.905398301973229e-07	7.223477656373435e-06	5.275207658195225e-07
6.555245334105564e-07	2.492783752589344e-08	3.506224428781457e-06	2.193644184395314e-08	2.528215398839295e-07	3.88434371985843e-07	7.325591436420827e-08	2.493417528014989e-08	1.312064303211902e-07
2.625366086458218e-06	2.260488344124356e-08	2.159517514463416e-08	6.994942935989457e-08	1.843390356867903e-08	9.564266666524194e-09	3.930044451677662e-07	1.658539636423842e-08	1.30027398570487e-08
3.457660746031266e-06	6.044696451172153e-06	5.274583308317871e-08	1.174212062651781e-08	2.492889292552308e-08	1.846357344212997e-08	6.420441872601046e-08	9.998452710594018e-09	9.987865705911281e-09
8.399558109791391e-08	4.513054019239515e-06	2.000989686792854e-07	1.165152364868138e-07	2.594553076127529e-06	5.19982610774905e-07	1.027674216502739e-06	1.620066334487303e-06	5.41283542293547e-08
6.134684761986234e-06	3.31586443987527e-08	2.492906969105396e-08	2.492321428748887e-08	2.437522431839015e-08	4.735260460131396e-08	5.356662389696676e-07	2.448915880662493e-08	6.908666368155014e-08
5.624120078095758e-06	4.45103450259669e-06	1.413783602431756e-07	3.159713217459892e-07	2.478484955495528e-08	8.877715782507067e-06	2.92783558994425e-07	9.974553258445415e-09	9.940441478638941e-09
4.00926278029542e-06	4.685628995789356e-06	1.579431907067219e-06	1.129744692414392e-07	1.084582226112962e-07	5.262692845862388e-07	2.370887832133424e-07	1.96084466302926e-07	2.492321402033796e-08
4.394690067169435e-08	4.330114049435781e-07	4.87810169199573e-08	1.244499834504587e-06	2.257992940887799e-07	1.05466113967112e-08	2.476933980595865e-08	2.492321424113731e-08	7.587624994235642e-08
5.605218664006999e-07	3.834061926659416e-06	2.537553843613705e-06	2.100182230548293e-08	1.287224360650707e-05	9.566857426774177e-09	3.869322550732746e-08	9.987330862521237e-09	1.017278180885303e-06
3.148720968988688e-07	8.314874682179329e-06	1.240609002681192e-07	1.739355137253541e-07	4.679422335544404e-08	9.997803832515145e-09	3.271164797820359e-06	1.970982192143985e-08	2.368940446497765e-08
2.626996913202544e-06	2.13425667945097e-06	8.745418610998845e-06	4.957363262947379e-08	5.30460124541221e-07	2.004911346903112e-08	3.766829995838217e-07	6.01034649133636e-07	2.041313372142107e-08
3.160011414019929e-08	5.440053475772958e-06	2.249074315378389e-07	2.915623834883382e-07	4.376820333940046e-07	6.596240710458427e-07	7.798314245044912e-09	4.609999735422088e-07	2.113959520934537e-08
1.29907937903157e-06	5.358133607913373e-07	2.918540119966813e-07	6.901306582214607e-06	2.309216212369984e-08	9.986227732787784e-09	9.999511251568295e-09	2.642263734198291e-07	9.981587341912476e-09
6.64479573428385e-06	5.400316861766304e-06	1.12688699904515e-08	9.996415766469141e-09	1.051787493090012e-06	9.835119219504313e-09	1.180954666002432e-07	3.882512754002643e-08	1.918395069536172e-08
3.885472828275408e-06	2.537763800095997e-06	3.898875952559194e-08	2.454705150941802e-06	1.035354925465679e-06	5.333647834504518e-08	9.996418581160674e-09	3.88984906951606e-06	1.475680657739287e-06
5.94470156491574e-06	1.646414140432128e-05	3.431289647689203e-06	2.248878434168989e-08	2.113296153957029e-08	1.863749526931358e-08	2.349660612275292e-08	5.425360178473727e-08	1.888705550905689e-08
3.05581631894943e-07	2.323051551032719e-08	3.208068028587308e-07	5.716946456087632e-07	4.10701362849042e-08	1.260511698209348e-08	9.784800764313791e-09	9.998726538868578e-09	2.261974001246346e-08
7.780676127796167e-07	3.385613048267899e-06	6.248564917292549e-06	1.905661062945364e-06	1.986439901457971e-07	9.937954750879188e-09	4.040477744049476e-08	1.447733224989136e-07	3.646052418500766e-08
1.549641386100475e-07	6.154477883391819e-06	5.580578484782698e-06	9.704463608066673e-09	1.373086126625622e-05	1.173684838207123e-08	2.329243287204847e-08	6.379338671827496e-06	1.647833058199266e-07
4.805420342399074e-09	1.032872993832109e-05	6.530433148170145e-06	3.923922584751308e-06	9.999330184050012e-09	1.673972050592054e-05	1.717519437558976e-05	1.240576959308812e-08	9.980893035280885e-09
1.323424895656918e-06	2.356628433258419e-05	5.844853227173393e-06	6.178556886597227e-07	2.483778038647944e-08	9.286770652961136e-09	9.985065360595583e-09	1.999516908480827e-08	9.954567735951774e-09
2.954866512272503e-06	2.275566683529462e-07	0.0002132294513898167	9.998629290158212e-09	4.111236543583821e-07	6.292049707183148e-07	2.486578098953528e-08	9.997656503374913e-09	2.426069471420793e-08
1.140835307918605e-06	3.419198383573333e-06	5.965312527256295e-06	9.099865128832839e-07	2.034292592018039e-08	4.377894889347663e-07	3.23899713994269e-08	2.492993389058995e-08	1.911986513558617e-08
3.259099359897988e-06	5.687673139198601e-06	1.763497197082772e-07	1.076986489313009e-07	1.212399967503996e-06	8.835017717423455e-08	9.994734251741879e-09	2.368093646864366e-08	9.658833229992923e-09
5.826577809202591e-06	7.005942795494195e-07	7.044946765066839e-07	1.434199371486145e-06	2.39170045920889e-07	2.516692022227347e-08	7.630330135510733e-08	2.492320742350637e-08	2.135007056563998e-08
6.982211459375757e-08	8.875927953901674e-09	1.809055470355925e-06	1.821144626767968e-07	9.999179261901432e-09	2.967417148114215e-08	3.621449819191103e-07	2.306514885307663e-05	6.389792698383948e-07
8.278449008081168e-07	4.129841242260797e-06	3.606325123654368e-06	2.793086028643477e-06	2.542985970864701e-08	1.794098286878043e-07	9.997821807607556e-09	5.056905455342795e-06	9.999240246723176e-09
1.368456559192157e-06	2.257087433139827e-06	2.326544530986685e-07	9.998611452391007e-09	1.019449757250213e-07	1.127461562999699e-08	2.610427964067075e-08	9.999854086873507e-09	1.077500644512919e-08
8.41717066742594e-07	5.006352855267219e-06	6.366315722764841e-06	1.526022487781849e-07	1.976782183586554e-07	1.604086517604161e-08	2.787330881555417e-06	9.896581910231834e-09	3.658235107201202e-08
2.204844237845005e-06	1.360915480989415e-06	6.15272522782225e-07	3.73717114780329e-07	2.071829553404459e-07	1.259504739392625e-08	9.933417601321599e-09	4.223004601219827e-07	1.932451059588614e-07
1.642607977952321e-06	1.184923903527896e-06	9.835366812649406e-08	1.691367717901038e-07	8.962554282065939e-08	1.983026612056757e-08	7.402027172827748e-07	2.3626309009788e-08	9.998152467483663e-09
5.465831653950204e-06	2.334582535524538e-06	3.606728420146865e-07	1.281010521270165e-07	1.536713581062432e-09	2.417915724861608e-07	2.353435863617068e-08	9.999010777734956e-09	2.492856095800805e-08
2.447052724896537e-08	2.561540639304619e-07	7.746119759681018e-06	6.330694182092126e-06	9.921796619266644e-09	2.792330702772183e-07	2.056919229631582e-06	5.980442972057058e-06	2.017689217093111e-08
2.533153133743582e-06	1.698787929401332e-07	2.493706157168595e-08	9.080557068078145e-09	8.82075619686636e-07	3.93458043833339e-06	3.059479268020804e-08	2.971517095347783e-08	9.868876081253337e-09
1.298566807594881e-06	4.673289138216556e-06	7.191576139867257e-08	1.182532523856847e-06	1.34521407901822e-08	4.063558730060812e-07	9.91408159096489e-09	3.302286277762079e-08	2.492886628744475e-08
6.489367387212818e-09	3.599609266924375e-06	9.995604426825516e-09	1.065860004423325e-07	1.413605937898227e-07	3.331834897431681e-06	1.066428020501942e-06	5.198131751482649e-06	1.524334007722376e-07
3.899821023630364e-07	6.434047606882939e-06	6.672085468488002e-07	9.111812273587817e-08	1.226297019960715e-05	9.634348590091795e-09	9.956784129668686e-09	6.909977846953773e-09	4.83032507162901e-07
1.842293204105267e-08	4.989088406108048e-08	3.294829721352717e-07	1.991862589994098e-08	9.579355687781014e-09	5.182973285000614e-07	2.180522858802325e-07	7.216516134667117e-08	9.882728555033545e-09
5.435899574878345e-09	4.354726111858535e-07	9.994247492324771e-09	2.115815170844471e-06	3.418334820065594e-08	2.805748195444657e-07	1.67788167318439e-07	9.998282141633438e-09	9.998386235335416e-09
1.995168743383911e-06	2.1616200532662e-05	2.05026754974157e-08	1.121430346605335e-05	3.167628034872472e-08	4.600797545717406e-08	2.138125162430854e-08	2.48879234028239e-08	2.386448171018336e-08
8.182083736466931e-09	5.052992968105722e-06	5.004158781124398e-06	4.296336594637283e-08	1.785161579670458e-07	4.104872111665436e-08	2.650548995564162e-08	1.243697365094255e-07	9.997766955998111e-09
6.384255247118756e-06	6.381689078760466e-06	4.842180455411072e-06	9.24002237917554e-08	5.038203073487458e-08	5.123593275341287e-07	2.079098085916442e-06	1.443726084751629e-05	9.921673639387961e-09
1.342996270192742e-06	1.291311157911316e-06	5.478948901830693e-07	6.308327035048356e-07	2.481236583187895e-08	9.956508563388948e-09	4.48667150626525e-06	2.462937252573411e-08	9.998587716420657e-09
1.152041209673271e-06	5.648406077070808e-06	2.180276899899821e-05	3.765476225964237e-08	2.557398161295854e-08	1.938460042483214e-08	1.836851767854053e-08	2.49105464677995e-08	4.692439985187758e-08
3.608518517121221e-06	4.991641510836335e-07	3.254446741377843e-08	1.628749215740074e-08	3.094563578998067e-06	3.056261652922831e-07	1.818389238403246e-08	9.912231112442941e-09	9.979805294235198e-09
4.787275824646997e-08	6.46678042864115e-06	6.389224459630666e-06	2.32329524589107e-07	1.759807091814791e-08	5.099500366656988e-08	7.020038945981799e-08	9.972651384195946e-09	8.235969680777416e-09
4.024148959243708e-08	1.144704123046125e-07	9.883537300433202e-08	5.834978750174358e-08	9.998628965008513e-09	1.512674718817664e-07	2.278173757280788e-07	4.216849973537329e-07	9.752272495285981e-09
9.330962862523033e-07	6.229008076112323e-06	2.496733100595959e-08	2.463402544024437e-08	5.026456593926199e-06	2.55512711266892e-08	1.674980536214843e-09	9.998723909612544e-09	5.315081836460012e-08
1.242499925539301e-07	1.10668306123977e-06	3.897765700477951e-08	2.177296096919938e-07	7.381008651496934e-08	4.027760712002436e-06	1.977132418173886e-07	1.554496547456763e-07	2.49273118281428e-08
2.807189023457113e-08	3.046726375540055e-06	6.190451577881007e-06	9.992835720990498e-09	9.224567883171266e-09	1.023519149018215e-07	3.8249982445282e-07	1.770775027202619e-07	6.187438284649405e-07
2.290040954348408e-07	6.233988181011026e-06	3.990193734130602e-06	2.440793421757058e-08	2.387309662801873e-07	4.550738118280773e-08	7.215150171595298e-07	1.758015941858796e-07	9.982716786333117e-09
1.675231731113058e-09	1.650654452619212e-06	4.171706705324851e-06	5.165347054388499e-06	9.994008180263936e-09	7.611736591028873e-08	9.515362440137158e-09	1.733110962760719e-08	9.932763531683187e-09
4.610395908660794e-09	3.259589687424717e-07	5.096683339256281e-08	1.188846002198041e-07	4.653024579179266e-07	2.135370944585565e-07	2.470608952978285e-08	9.98450450529078e-09	9.981627192839569e-09
8.905423584485798e-07	3.4815496098665e-07	5.378755673954939e-06	2.400625426311059e-07	4.794377042749432e-06	2.112926213918935e-07	9.99765028739441e-09	2.371639710145763e-08	9.951522361238436e-09
1.406174511349908e-07	2.06466534024008e-06	1.988810414133013e-07	9.987883923653763e-09	5.787619489587097e-08	6.501868701769276e-07	9.998306435899544e-09	2.74902540002564e-06	1.319200934943764e-08
5.373418615799957e-06	5.330520923670553e-06	9.668541763903822e-06	9.445847425245751e-09	1.693426494527491e-06	9.573579581961732e-09	7.121470635418348e-08	1.199650702885154e-05	9.704426519022064e-09
5.525430506862009e-06	6.13780757314758e-06	5.380943161507427e-06	6.457251643110506e-08	1.349886708648662e-05	1.501858289570945e-05	7.631657295073535e-06	8.118478854457491e-08	2.72220603211859e-07
4.62945872925502e-07	5.779514700710031e-06	4.504086779537234e-08	1.000543023432776e-08	3.443042028054381e-06	8.868532473919534e-09	2.36008740134297e-06	2.260970966676848e-08	9.998221374335074e-09
3.871514331343917e-09	2.103175938850121e-06	4.443387598177899e-06	3.502123293586131e-08	5.422632762230361e-07	2.95216211533705e-06	8.649775761698012e-09	1.815588485332137e-08	4.411634668688436e-08
1.75169255016705e-06	1.701715230388127e-06	6.555634171442752e-06	4.399011046440341e-06	1.739057362783877e-06	2.989183239821003e-07	3.719631752052699e-06	2.38371963283168e-08	9.010849410032163e-07
3.974074722708683e-07	6.430537380734217e-07	6.268055245006732e-06	2.939982173906971e-06	9.717951823697233e-09	4.685284982069993e-07	7.096935497608037e-08	5.791834323254363e-07	2.629532570852522e-08
1.390578458870806e-06	1.981410642814355e-05	6.213651102408384e-06	1.997571130209208e-08	2.117775765204943e-06	9.994434850417303e-09	1.199995058008552e-07	1.606240414113447e-08	2.290614235095356e-07
3.070444437697612e-06	5.154520969816305e-07	5.050732938697659e-07	9.994337937819609e-09	1.550440966585631e-08	1.554435424959837e-07	2.651422036786811e-08	2.878522524507599e-08	2.281627359268512e-08
1.760566878405238e-05	1.032096569597574e-06	1.071300210181055e-05	3.763591290552302e-07	2.083361425857196e-06	4.221068961030028e-08	8.815635813441325e-09	9.999233470726942e-09	2.257448096428338e-08
6.107889915322555e-06	1.312669079086189e-06	6.627650580718718e-06	4.269225442848002e-07	3.984100931109236e-08	9.99912141234168e-09	3.718637754668297e-07	9.208870414766517e-09	6.179424778818277e-07
1.219886059677646e-05	4.092521165705022e-08	5.232613267108083e-05	1.225621139736225e-08	5.41317750953757e-07	5.033954792704742e-06	2.251679429495201e-08	2.574726577775355e-08	2.599011519541228e-06
2.992926758427217e-07	3.786103560021736e-06	6.460861716021486e-06	1.053712073995072e-06	9.16380539380507e-09	3.261991634972983e-06	3.560742679968124e-08	4.551717828343849e-07	1.83071454802649e-08
3.057315411854796e-06	2.05332434006547e-06	3.563169392271311e-07	5.72886802545428e-08	2.482231890599108e-08	1.746452747419802e-07	3.235172862936509e-07	2.369934531953888e-07	4.674452831754384e-08
4.170914366063982e-06	5.637153357151981e-06	7.080645693221162e-06	2.787546137620704e-08	1.876774266138403e-08	3.396419416268337e-07	1.335266389818068e-07	3.887216246806214e-07	8.959595347753092e-08


==> MINLP_SCIP/MINLP_obj_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker	Count
1	0.2946610100543917	0.3411921338053164	0.4155815827626265	0.7183559324039368	1.036110126192458	100
2	0.295003417184454	0.4541208031886261	0.5907957051294552	0.9101512955427939	1.222776336129808	100
3	0.3495959779319611	0.6125880527120002	0.8533066950633206	1.021934083877901	1.341896105632603	100
4	0.4483817737234129	0.765270550141691	0.9683338807043614	1.140132774505058	1.544025592665382	100
5	0.464398235570188	0.8927937303614792	1.087029619177818	1.222833381226281	1.514752374091804	100
6	0.6755753926548935	1.106892819753814	1.259256708713437	1.39771524707237	1.78899155778862	100
7	0.7110610322303798	1.145807214932838	1.287127248591059	1.464619040887873	1.759179219980439	100
8	0.8501449944118943	1.230419346122035	1.397704159813125	1.568530289792673	1.954245192987135	100
9	1.035267758910952	1.351185475156413	1.501017037180783	1.621452660932263	1.845209518054138	100


==> MINLP_SCIP/MINLP_obj_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.3641812948724329	0.3759210711483094	0.3796625384043899	0.5161411322873756	0.5543151985607597	0.7028485469169174	0.804612577112933	0.9025404786914418	1.608738883517899
0.3691695853572853	0.4094761611036956	0.410310889273525	0.9375906165638122	1.031615374538015	1.321776850275358	1.149599738034966	1.391360657365225	1.507619041016442
0.5937612856049908	0.5985316703528519	0.7108416591390124	0.7204368062207576	0.778348013061557	1.235216661932935	0.9127739813068169	1.074119724502095	1.484359787105893
0.8035387891472996	0.8262129259156965	0.8278538310050858	0.8393798060181618	0.9073306830901495	1.409280848300787	1.058892090569896	1.071497594024086	1.260655396690281
0.4313184886101813	0.4987497290876816	0.4988446906806083	0.5573397720918561	1.27178555082397	1.119558842052188	1.556736920494762	1.734877848192163	1.655401047407098
0.3100329598700066	0.3887143789768551	0.8686588031583007	0.8717905299447417	0.8969059588537713	1.02618223553938	0.9831882858062402	1.065883993628848	1.243718671768004
0.3798793944892687	0.4875232762891679	1.122066297624942	1.214233337003594	1.215592223035232	1.466264938035353	1.245858879964106	1.380248172951448	1.467106616441576
0.4672210126018431	0.7002624232301751	0.7220198962811206	0.8235951077663249	0.905714985868454	0.9894063751070641	0.9897088079894131	1.00316905387399	1.079124976547861
0.3312623405341627	0.4333929386053642	0.9501879241734684	0.9556255378205099	1.133424071295976	1.669924657866612	1.470310565762361	1.699440758492727	1.529903733553586
0.6774091887017542	0.6774400623299057	0.7365547692901641	0.9055426965268528	1.121707031722137	0.9582609559042387	1.198298081641499	1.427103780544019	1.600533449448951
0.4574676830609584	0.4784055381609156	0.5767649999633119	0.6905873173047057	0.6930921312125572	1.461316521494869	1.584642871970433	1.750239777807988	1.751269698883441
0.3352717174641244	1.167262343172675	1.169231610656245	1.194971583294962	1.216706519720467	1.325089364094948	1.449791630465682	1.642617220482563	1.551589013169935
0.7755808848818382	0.9867563124387762	0.9937368774858609	1.074285062779428	1.218422285639903	1.621317933776975	1.485000516917835	1.509614696353664	1.511785360653925
0.4772707783685801	0.9311477573845003	1.129597586328403	1.248710363508798	1.287684863123881	1.267841428478911	1.478103751884688	1.4814978585647	1.68991794429628
0.877999043345485	0.9249275557459949	1.024034196215149	1.024619542993093	1.168433274120996	1.250671988947964	1.459858733264776	1.414510109246845	1.535631362772837
0.3620179133113192	0.3913510367910956	0.6217219336991061	0.768684915985451	0.8087557934560959	1.279948866600945	1.584013355475762	1.718295602625351	1.576185409939102
0.396489773704841	0.5286768582796709	0.5864901749593709	0.6288200803549928	0.8499579717387677	1.346241499183383	1.4351147938392	1.304597108125756	1.320407473853554
0.9079530228922008	1.008946443283053	1.198555485737921	1.290678795313145	1.457619572414319	1.35981414907811	1.582549863909107	1.769593127733712	1.8151304315979
0.3749011363257575	0.5603964463581308	0.6944719049307417	0.8765311611655464	1.052027845232102	1.082075344620115	1.262108936280183	1.312238851667032	1.286394964595061
0.3285282851259833	0.4659247560821794	0.6034541717248945	0.6092672844340548	0.6152288687418881	1.115041426999266	1.297329433539451	1.365767967910278	1.494415033345124
0.3569583760381851	0.4842742862771671	0.5077729621378136	0.5222945306353252	1.080255736547659	1.342361867212018	1.221454508753923	1.213327000127265	1.335356666098428
0.4369130326982897	0.4526857834345983	0.6651499830884322	1.063221465072446	1.162579972911677	1.247722809872659	1.538671947872858	1.624490024140232	1.715433473655688
0.7620571205450061	0.7987127089435846	0.8205909591685593	1.066076208468494	1.362015517361345	1.430469190088998	1.489313590629989	1.440341292413962	1.445601699431186
1.036110126192458	1.0368605325119	1.061541521528998	1.070276159447132	1.249621483529624	1.33296565405216	1.274533002241321	1.275313683820862	1.626061388274114
0.3085954588986971	0.3790331366015783	0.4430432451322571	0.6037316287593121	0.6349793896686926	0.7530423036493119	1.193621960147277	1.252537355651112	1.638218938018565
0.8946291189794577	0.8949160552806058	0.9501046046268111	1.128315767397877	1.141865045379657	1.383000481710489	1.32384014659788	1.419175706922847	1.427330094617396
0.4114579269453249	0.4194792026950052	0.4203609385853879	0.5191329196714052	1.078159006140412	1.503616186432504	1.218517177423331	1.324141276421264	1.374441069874679
0.3783498170314724	0.498640949782017	0.6913522626105645	0.7091689189877661	0.7456179510193887	1.117107956449537	1.335876873892201	1.362763163188766	1.420541321498453
0.2966581156273612	0.439233189000038	0.6969027721725167	0.7867662233268589	0.7939857527100148	0.9927761274378374	1.059113179364562	1.777985668665607	1.279926934199257
1.020794226937563	1.129170769739044	1.132378884549032	1.219555459486634	1.3606361422024	1.327337534783163	1.609517813044311	1.954245192987135	1.695592968434704
0.4731175656347179	0.5891064104196811	0.5930477677717093	0.6871611393187397	0.7381009542223262	1.521635452297096	0.9062759582310316	1.038621598596237	1.042942537850442
0.3273827510348288	1.222776336129808	1.309996858699171	1.452609252786152	1.504794864941511	1.619334697590479	1.65652389286978	1.591429092999283	1.763492265028191
0.8989422855886482	1.017200438747247	1.039197173194469	1.036193885601828	1.078352170310239	1.340254072596186	1.210885400500793	1.194126109259388	1.427003789649902
0.6344945542440606	0.9855048276999799	1.006876894828237	1.020160356224004	1.12632588151925	1.123312052657577	1.396373361057862	1.396260716235843	1.382949894072533
0.3980305003904575	0.423559543505389	0.9564107491625379	1.174618276652439	1.173099451212782	1.222610529125504	1.255638864328379	1.508615623226678	1.391129265135446
1.023310385303087	1.029305524118187	1.171715287937384	1.361955512875007	1.395465604634341	1.32437951233084	1.555803828710691	1.655002147615897	1.724291267854892
0.9246110726879156	1.141030186468452	1.341896105632603	1.416909823988821	1.514752374091804	1.628172876521635	1.650424299801584	1.714486447053771	1.756657169839587
0.4117040882603348	0.5369685034792174	1.080997008167708	1.333110410151353	1.368540262453939	0.7458878390422337	1.578800791505286	1.601630153398141	1.757376802753886
0.8993021093461986	1.002869693918325	1.076034985299505	1.544025592665382	1.313421702400069	1.394940251590412	1.631651655843948	1.693724168095317	1.624574842173109
0.76945715955879	0.7709826906806139	0.8790677881883753	0.9054706325247698	0.9349016336527514	0.9831985572183033	1.135391227223227	1.195180302501101	1.389849336063152
0.4285315266134481	0.44939007977887	1.103874106625578	1.146262149200856	1.265558901679167	1.301471481947669	1.293257430196799	1.416492406775342	1.525563530377841
0.4960094690122429	0.5457721091905799	0.6471076488069537	0.7185199596531496	0.8353310471398835	1.031304205884489	1.467940544855777	1.409613310750093	1.620207711356235
0.3779804346367377	0.5173155814520802	0.6689814372546514	0.6702120441018848	0.6961542457377207	0.8384665152047985	1.252525110840418	1.34170038104481	1.2918084050854
0.9265098639598788	0.9270408850356778	0.9410039285767039	1.155442321573137	1.376661782495758	1.318572549962183	1.410788897246461	1.41202071125711	1.58237398749558
0.4092242684352725	0.5479819984763415	1.22458207494841	1.230727313807419	1.262010531306816	1.646684520705506	1.285390070554722	1.390799064727203	1.321245533198012
0.4531429307565694	1.013901199231445	1.017948363675473	1.218143345263333	1.275218708528078	1.591711553445207	1.538273084487517	1.58488832665349	1.559357887128791
0.6687352939571964	0.7099599906808748	0.8446168249824033	1.047259212445847	1.087994539458871	1.369867335145467	1.339871022186495	1.687349546281963	1.648413712561202
0.30834529031764	0.7774512054869365	0.8689599125971343	0.8736054633179107	1.065809411267671	1.045289126726183	1.135935328080325	1.169473469980526	1.367014284214398
0.3231124908825191	0.599651604416926	0.6484618044715635	0.6724829437736211	0.7035685366764983	1.16049040289095	0.8418184549026189	0.9516388553580815	1.035267758910952
0.3739855642052174	0.7419990312213456	0.815100594796053	0.8935184406663419	1.027919617557024	1.003134772988185	1.225888177586802	1.249663787288957	1.406832475096934
0.3134130562575248	0.4794748938899112	0.5045128017949512	0.7276487594096334	0.7723744205487149	1.144352657772057	0.9716817685863115	1.44213459252862	1.432278051566811
0.2982134326992236	0.8059635330003928	0.8184347397421828	0.9662608989707706	0.9954104074123333	1.071333704224177	1.071766872963387	1.105428791315585	1.195712821531055
0.3121019117497312	0.3586722014302656	1.074253365283587	1.103700238747134	1.236360302193882	1.191835353263492	1.25145031830702	1.38120880263402	1.51566012186045
0.3419729783095728	0.3496689416673576	0.3709731189735705	0.8736806860775237	0.9770754560671699	1.074700610634158	1.319915943846651	1.399147603390408	1.381903796304674
0.4739643041982498	0.6448735050468234	0.7814326194437154	0.7915966279968437	1.037431187905338	1.970375790548544	1.0974144436993	1.282324102415949	1.313380938794871
0.9850637871170834	1.016958513443985	1.086311053221921	1.167573842019949	1.37480220229023	1.338912787972232	1.493060931091616	1.840828073706048	1.845209518054138
0.3433065295685496	0.4328614050955575	1.139731792021716	1.178327473940404	1.181460046755003	1.78899155778862	1.344991159867115	1.543831422806677	1.554767223647489
0.3255629940961755	0.5348009624586884	0.8217718535801695	0.8659050683233966	0.867433790395142	0.9231360792864705	1.027382951216944	1.06008008528077	1.176321735152833
0.9815034154559579	1.031843145379968	1.056536333902869	1.123615313455673	1.292418082513315	1.283355349743893	1.642963354767824	1.569440802327126	1.718298094096489
0.3422523100478769	0.3474307900811776	0.3495959779319611	0.5778926286474038	0.5854834656979965	1.532094139501427	1.625729410558048	1.60940108069357	1.763866328417705
0.8566431969434187	0.9588022524989093	1.030120805962858	1.030978796802315	1.130487477327481	1.128353703434298	1.398432272514196	1.36106259917432	1.399159595428444
0.7993830406252881	0.8161703293467529	1.00232849713377	1.019871257521677	1.059862707238317	1.093725343498045	1.380714467725412	1.532004028104368	1.531205115314876
0.8148596643213817	0.9515987161839803	0.9548136701391878	0.9564114263591716	1.052154985522016	1.179125183955101	1.204815768499124	1.225008625957872	1.396132402587
0.3280090674884198	0.3972851685484761	0.4110128368245108	0.703344584948021	0.9084663584911274	0.9917967136602938	1.142014691830711	1.204534974580241	1.317424337080082
0.440906842286483	0.4607566002570035	0.8834127051337884	0.9704068624379523	1.218149287807213	1.056282921449592	1.349588274260329	1.449510073183015	1.449334301453179
0.324263498813207	0.5488922854952288	0.7429591526316515	0.7682256388044341	0.8592020350787892	1.179457283714268	0.9174837670338887	1.619632855637679	1.693160257133452
0.6242755473564547	0.818284448962645	0.8609707321525477	0.9237954420582586	1.144708336081922	1.222151171714608	1.153114815050855	1.218312027478797	1.575334980063014
0.4342623349435615	0.639681416042192	0.8561108762488031	0.8588501564280712	0.9434198356407766	1.410885844403339	1.149819606192532	1.29831650373424	1.435991860508
0.439835054357084	0.4585054024594037	1.019833971540653	1.051048861575417	1.080684269888633	1.142317309675525	1.258145288495857	1.39334135910839	1.425341774100116
0.3705071522409569	0.8309891695258873	0.850502513877838	0.982135032620461	1.168340977116162	1.464475144768384	1.289457785207351	1.482204097874334	1.557000549784093
0.8501721797005737	1.083886795272373	1.151433737704473	1.16025030885702	1.258491646001365	1.398976863718594	1.304467506872607	1.44945484752824	1.541604616774795
0.3457509989435656	0.5293064453471239	0.5459982322366047	0.7866410746684714	0.836156927284454	1.233709644978472	0.97363295709104	1.190069480640972	1.259050127329118
0.7373180213219697	0.7420795322219782	0.8923443041953691	1.198853938539986	1.354833354299741	1.04099486592714	1.461297536919968	1.474294064051665	1.535454658400636
0.8239555720351412	0.9816600792026275	1.008155925000032	1.073642256487984	1.139474192388519	1.610767625028441	1.221232728760404	1.159596212878826	1.206326463062214
0.303119376400522	0.4982706314437125	0.5144659908003694	1.437501387194038	1.491182562516482	1.587247593853123	1.711623079099256	1.761651758055561	2.109666438187654
0.358180593709742	0.9000480450206655	1.056026608790158	1.162176048647692	1.218228752425926	1.593673502056488	1.373534044531776	1.434036188671467	1.492436870560858
0.3926527016766577	0.5817248298316593	0.5964366888375908	0.886660432400208	1.084406944269482	1.238196612639145	1.267840541086662	1.272640401520932	1.622285418799158
0.953517252005655	0.9663868562455861	0.9672287642622546	1.143175394602688	1.155223374096283	1.191619224514449	1.422937794030287	1.423590184879534	1.520197168727992
0.3942729867593288	0.553823724453856	0.9569461541347015	1.07047469549841	1.075570988751526	1.238015009821168	1.320474135846416	1.332532072162976	1.620619903065367
0.2949693016943389	0.295003417184454	0.976452589463574	1.108373310798248	1.162891437062275	1.378010979386048	1.257928639674531	1.502122758969845	1.551779193653076
0.3899803317043083	0.6154950353812157	0.6753066407821907	0.7901871346949434	0.8078153009981131	1.289415191826548	0.8920792251795594	1.608542959494415	1.774356532234944
0.2956739830657932	0.4388049884883959	0.5613362441555616	0.5637222009021472	0.7712352572021152	0.8410450958172834	0.8405441702599383	0.8501449944118943	1.705260219463857
0.2946610100543917	0.378558120309764	0.3931856152177724	0.4483817737234129	0.464398235570188	1.141612798900858	0.7110610322303798	1.164455892041732	1.17397207337724
0.2948901353354817	1.136640162098213	1.158750095939527	1.288059792029256	1.175940282541187	1.396453630426146	1.34645011530272	1.567619777258221	1.4294986054347
0.299203720548805	0.3369847115014525	0.4995582696848104	0.5522491392344784	0.8855311945444276	1.16183750675804	1.044768658990453	1.074003831785955	1.149148043645583
0.3408614170212684	0.3555220884011847	0.9715008130385367	0.9781150860439073	1.136471410239769	1.369724472355722	1.1675659209331	1.19305795577007	1.230590293284259
0.6021401394848109	0.7128882423841749	0.7337403350493749	0.7623154614789479	0.7719427236874735	1.462562000407067	1.066556448953784	1.245406306348817	1.239513822561316
0.6993938434859038	0.9467466280465437	1.013127066469703	1.112754705833362	1.227244476812659	1.215824386013523	1.759179219980439	1.748052916579426	2.120942283709543
0.3790999414753456	0.4555558229426539	1.1157540678523	1.140667296768556	1.169645247292487	1.390787568348029	1.361920382975692	1.416802829209061	1.604743489676785
0.3098217807861159	0.3388055028546461	0.3997429894133255	0.8665915718084835	0.9165514904193747	0.7747422716724915	1.122269341169211	1.132660526534045	1.229925529765724
0.2950130638642523	0.416091097564972	0.4988117496818273	0.6660093516876181	0.8886815018691872	1.564580665121598	1.265300024760273	1.295700041001471	1.291043779909289
0.3188466275493583	0.3970299268057702	0.4909760290656931	0.543127171438648	0.5444114427506639	0.6755753926548935	1.09760789355615	1.202858090109588	1.281155733806667
0.526768417061716	0.6761221848471428	0.6903312852464869	0.9823753853389816	1.086064698896765	1.144559226334135	1.237795151008458	1.2512692563082	1.422410347892634
0.7376765458123619	0.9202545460649225	0.9216343468606071	1.139598252241559	1.24534055135921	1.490192827412558	1.576656908704433	1.66060695775441	1.703772443789933
0.6452868618447963	0.8076973206879838	0.9473124787076251	1.033801798610023	1.046611803609169	1.355741299387943	1.228152899222724	1.235830066286199	1.431986942716813
0.419459077264918	0.4691601479947994	0.525182720551017	0.5255169585845518	1.082489944509951	1.145590922559244	1.125613738122994	1.134868336065855	1.130128389912754
0.7391483350826684	0.8256888122897887	0.8269603366669229	0.9453825174748199	1.114760366041976	1.066688416129753	1.288864426627396	1.474001076936841	1.577039782871694
0.3415228505893645	0.4446607836556863	0.4499566256661429	0.5051422010861971	1.125262320803211	1.098744212508362	1.594754064543038	1.6571348087958	1.693057806870085
0.4456767220737735	0.4671259114546461	1.05150080862449	1.278850026357136	1.323557067907052	1.317423142739239	1.528570039511963	1.501252369280392	1.566896395367185
0.4888811352784803	0.5924849998392293	0.7722585261940663	1.138161286967862	1.252943790484484	1.523154815687386	1.347125304072362	1.356600700431952	1.389325554568352


==> MINLP_SCIP/MINLP_time_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker	Count
1	0.08994754425	0.1318388254166667	0.14797679185	7.979790017633333	8.282843032116666	100
2	0.12616398305	0.5007142650583334	0.9285092396833333	600.092868041925	600.1719832194	100
3	600.0844060306666	600.0910071713083	600.1095351558668	600.1223025944166	600.1585922096	100
4	600.0765947590334	600.0878017187583	600.0973016542083	600.1156587864333	600.15379358845	100
5	600.081054077	600.096576460375	600.106170023525	600.112263915425	600.13242563065	100
6	600.0840991249833	600.1060255643666	600.1216700115167	600.1369458809	600.17124743955	100
7	600.0861364321333	600.109052302025	600.1226474608584	600.1360738604833	600.1710091378334	100
8	600.0819979621833	600.0968902765167	600.1136504979333	600.1214525888834	600.1365987513667	100
9	600.0857471464834	600.0958991489249	600.1179151578	600.1282192077417	600.1744402367333	100


==> MINLP_SCIP/MINLP_time_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.14686471405	0.23520597545	1.1555605773	600.1337592667167	600.1321263794999	600.0932120971333	600.1480888195	600.1200471492334	600.1377447524667
0.1284548125333333	0.4347498537666666	2.35310174095	600.1348097998	600.1046832941333	600.0941492317501	600.0919801986166	600.1231430438334	600.0857471464834
0.1483457417166667	0.99247660585	17.95711946215	600.13918927415	600.1178079418333	600.0979538582167	600.0924150673	600.1204455924167	600.0903282342167
600.09453338315	600.0959503159168	600.1324448491999	600.1027918515333	600.1212862164167	600.0973544706334	600.1039795740166	600.1324683590833	600.1200516670334
0.1444611921333333	0.6915176738	600.0946955514333	600.1036123458166	600.1178111959833	600.1041801612167	600.1499147667	600.1363505744167	600.0983736668167
0.1462546784833333	0.2339608967166667	600.0947800331501	600.1027910851167	600.0907790214334	600.1042287717333	600.0986731902166	600.1340021300833	600.0982186188501
0.1214178492333333	0.7303213609666667	600.0950712547667	600.1100135339333	600.0907749664667	600.1046846439833	600.1001289914	600.1108167218666	600.0970057744
0.14456925535	0.5638215101	600.0997044404168	600.1101081384001	600.1051582849	600.1665133141834	600.0995112441667	600.1100955299167	600.09825836245
0.13211579295	0.4215505488666667	600.1006877120167	600.3280261571833	600.1062674612833	600.1127031677	600.1019389127166	600.1132553394833	600.1263461814166
6.87805352265	600.0905855758167	600.0996223990001	600.3283704106333	600.0992640022833	600.1287663343667	600.1710091378334	600.11018446635	600.1271264675
0.1215870892333333	0.6509735584833333	19.27859860353333	600.1016269649333	600.1137360442833	600.1265635729	600.1798828731166	600.11546407105	600.1177138489334
0.12306708325	600.0949323876167	600.0992482595999	600.10389726625	600.1046281942	600.1270974396167	600.0861364321333	600.1155724919333	600.120720591
600.0942391083667	600.0950918938501	600.0991219887333	600.1007144634333	600.1105243036667	600.12807246585	600.0872382056167	600.1148789314167	600.10827339105
0.1863746907833334	600.0952718209168	600.1006445496333	600.1000739234333	600.1004143103834	600.1260067916334	600.0873496794833	600.1147882773668	600.1002260301667
7.67673700315	600.0943638159	600.1043152089834	600.1042006019834	600.0948319744167	600.1261513208999	600.0875936577501	600.1266434941833	600.1003406612833
0.1182553922833333	0.2416796969666667	600.1020735282667	600.1021096906667	600.08637789745	600.1264403787334	600.1563403979333	600.0833024329166	600.10054836355
0.1239369323166667	0.9152553181333333	600.1100912140167	600.0928395969333	600.0998659313167	600.1419177787833	600.1707267604332	600.0820231401833	600.1163809206167
600.0973712905667	600.0961305405	600.1119044915999	600.0933535567333	600.0999174617999	600.1420797980334	600.16584716865	600.0819979621833	600.1177026247001
0.1167953651833333	0.4606448940833333	32.7562823255	600.0951761908833	600.0998622578667	600.1139533540166	600.1647617429167	600.0821071086833	600.1178276632834
0.1178284371166667	0.5917904382	600.1141626655833	600.1626514698166	600.1070812855501	600.1284618082334	600.1642706563999	600.1318529087833	600.1192389359834
0.1292264956333333	0.5261329923166667	15.8869448578	600.0874919925999	600.1059522616999	600.1280977848834	600.1572720383833	600.1319706142	600.1180026523166
0.1315618578833333	0.5051439417833333	18.75553891406667	600.0973410518667	600.1778241248334	600.121983799	600.1097781808666	600.1365987513667	600.1217379637167
600.0970727962999	600.0880357013167	600.1123000351834	600.0850157223666	600.1949154174166	600.1226658579	600.1204543021501	600.1363527102167	600.1190048984167
600.0972650925667	600.0781851781667	600.1117670388667	600.0933474900168	600.1442352391	600.1219158944834	600.1131790516999	600.1144112013833	600.1283510389333
0.1062248608666667	0.16560165815	600.1429306749	600.0978730621666	600.1040064038333	600.1228331468167	600.1128893608167	600.09922430755	600.1195035838001
8.282843032116666	600.0846478334	600.1442386001667	600.0960154642	600.1778677812667	600.1143472792334	600.1106590549333	600.1248377138667	600.1181481785167
0.1327983857666667	0.3109622123333333	7.19661639055	600.09679707	600.0936223340667	600.11652736205	600.1127750834668	600.11467910035	600.1215978511666
0.12075313875	0.5167709112666666	600.2939715005833	600.0970046544334	600.0944090045667	600.1142695495834	600.1151096666333	600.1141532310334	600.1282999441167
0.1066239749333333	0.4962845883333333	600.2842702499	600.0968259510333	600.0951191944333	600.0967443874166	600.1125549904001	600.1193730147833	600.1213644629833
600.0900610694333	600.1017095399167	600.28719839335	600.0874700151667	600.0948267669334	600.1094150518167	600.1148238087667	600.1156588939	600.1244841867
0.19892003925	0.7241300477333333	600.2829158521	600.0878461423999	600.0931695194333	600.1257618541167	600.1101641345	600.1151434326667	600.1281384713667
0.1556653041333333	600.0840273485334	600.2968545352167	600.0765947590334	600.0892430775167	600.1278729477167	600.1239245708833	600.1159234124833	600.1297688214834
600.1120298052	600.0947950956667	600.1390729252834	600.0948956826667	600.0900809725666	600.1284177026167	600.1253640039166	600.1135465414667	600.1293787567167
0.1694488117333333	600.0952405693666	600.1413266569833	600.0951444586167	600.0895662286333	600.12414791995	600.1256342290667	600.1147421646167	600.1316201427667
0.1348241683833334	0.42412913	600.10575772765	600.1751034972834	600.081054077	600.0881800056167	600.1274756176666	600.16754973615	600.1392081917834
600.1113682471333	600.0957671811167	600.10587615065	600.1533202660834	600.1139276691333	600.1206435581832	600.1256141673499	600.1634311122333	600.1356562108334
600.1116459084167	600.0942160069167	600.0989117027833	600.1517695293334	600.1106623036	600.1212524048333	600.1272278959	600.1305234456501	600.1208660135667
0.1468668531166667	0.8407540535166667	600.0938685580001	600.15379358845	600.1122213871	600.1207464693833	600.1292333825667	600.1234622749666	600.1180364052833
600.0811442179834	600.1062359994833	600.1014749042167	600.1420803542001	600.1112339174166	600.1062102043167	600.1331738094667	600.1229747011	600.1167353232166
600.0787636568167	600.1027616413501	600.1028025676834	600.087843486	600.1125435215333	600.1079565158833	600.1287653039167	600.12181485905	600.1162769969833
0.1901168773333333	0.6016182819	600.1218794010166	600.0876915453333	600.1123064437501	600.1057479940666	600.1337233191333	600.1233998416833	600.10476547745
0.1633913301333333	0.82354597665	600.1068701341833	600.0850081334501	600.11379725875	600.0864312919833	600.1294452310334	600.13340151315	600.1744402367333
0.1246449807166667	0.8077782743166666	600.1089790977167	600.0850992019333	600.1138001121667	600.0993496704	600.1235529232667	600.1344786776333	600.1249961350167
600.0865261745834	600.1014274099166	600.10691007175	600.1167517569168	600.11502722855	600.0998891848166	600.1243128786666	600.12278883755	600.1453299364167
0.1474587934166667	0.86057699565	600.1324581875833	600.1160073612333	600.11595645745	600.09949443735	600.1245176365334	600.1228923443999	600.1326583323832
0.1891628120833334	600.09269609025	600.0844060306666	600.0853335361667	600.1134663089833	600.1134511003499	600.1250403614833	600.1215941538168	600.1370894954166
600.09882924185	600.0914284773166	600.0858942163833	600.0866540574001	600.11062221945	600.1136847848667	600.13541337085	600.1213110239499	600.1398936438667
0.1247260948333333	600.0774545813499	600.1190883390833	600.0871733215832	600.1121800245834	600.1522123067666	600.1162563457667	600.1221925001832	600.1310484347166
0.1568627175833333	1.0332379593	600.1585922096	600.0870828290167	600.1104456932334	600.1582024554666	600.1182240784333	600.1231828274334	600.1451062111333
0.1483317735	600.0971396929166	600.1443163230166	600.0863755434167	600.1120118673833	600.1357329505501	600.1367343501167	600.1204675251834	600.1443553901499
0.1324655054833333	2.081866264116667	600.1806171474833	600.0864113838333	600.1107203127667	600.1369497462667	600.1254177627333	600.1216498848333	600.1343602712333
0.1324499665	600.1144645921333	600.1358520504333	600.0957231855999	600.1237106591667	600.1117530093501	600.1207870082501	600.1148254726166	600.09331597735
0.1908516903666667	0.24171203105	600.1353141372833	600.0956683390667	600.11326265165	600.1120294292833	600.1245081555833	600.11639302155	600.0926146054667
0.1472465482166667	0.3627544035166667	1.6474187877	600.0970835830667	600.0857950825999	600.1108236805334	600.1419936312667	600.11361949875	600.0930375741666
0.1775650141166666	0.85210062775	600.1167273318167	600.12037415725	600.0860470466666	600.1097509368833	600.1341050064167	600.1096210715834	600.0933599124332
600.1244721835833	600.0944952142166	600.1163226775167	600.12314930865	600.0860595996166	600.1011122780834	600.1179960507	600.1120010408666	600.093461104
0.15342707725	0.3866856127	600.1190926687334	600.1396231910666	600.0855557108167	600.10024834615	600.0941374403167	600.1146886456334	600.0942572944333
0.1402063711666667	0.9417631612333334	600.1191878508	600.1432448781167	600.0856856739333	600.1053940319	600.3160723349666	600.1087985772	600.0929598940667
600.0941682760666	600.0922244837834	600.1020604739167	600.1430143851833	600.0862995426334	600.1058409244166	600.3001542594667	600.1162153457666	600.0959202989333
0.1460628336333333	0.21603280775	0.7273537325166667	600.1301856068333	600.1090730589834	600.1531249071334	600.2944160835667	600.11155209205	600.0889326272001
600.0907837236666	600.0932155134334	600.1174709582666	600.1029393993	600.10884562685	600.1425511845333	600.2871269718667	600.1040524752167	600.0887375890333
600.0932050838001	600.09392384565	600.14236147675	600.1273573570166	600.1087494942	600.1434654429667	600.36261116105	600.1033018295	600.0882882271
6.816693017883334	600.0930399936001	600.1517155131334	600.1276274376334	600.1081829696667	600.1377767890333	600.3591781133333	600.1031352198499	600.0881062664333
0.13833795145	0.17635673315	8.183459980633334	600.1191203076834	600.1094204415	600.1338007438001	600.33705256605	600.1037230467666	600.1159867376666
0.14699136685	0.4265420874166667	600.1309134774333	600.0964076926999	600.1098598688834	600.1265708418334	600.2857013641834	600.1061240202166	600.1180155940833
0.12281112145	0.8884708302166667	600.1385805197333	600.0967023631667	600.1088268034499	600.12670411465	600.4045500429166	600.1033629251833	600.1168904083333
0.1544535454833333	1.126654186783333	600.0907564886001	600.0807157369333	600.13242563065	600.1369420155334	600.4641590296501	600.1043000256833	600.11954452775
0.1406482314333334	0.7942807703166667	96.30335361171666	600.0807857763666	600.1063522935667	600.1354334966834	600.2406738167167	600.1049670752333	600.0945824272001
0.1820434605166667	0.5300185971833333	600.0912572103	600.0810897103834	600.1001481519166	600.1356759969	600.2664828336167	600.1136814971167	600.0943911426833
0.1475345759333333	600.1719832194	600.0907571323166	600.0779778051333	600.1109071993667	600.2791873484167	600.3073973402334	600.1161780930667	600.0947190609667
600.0757906067666	600.1053279665666	600.0997105832333	600.0785251811	600.1124448381501	600.2784528570833	600.1346070190833	600.1074032280833	600.0951767030333
0.1003212555166667	1.236426901383333	29.14399843128333	600.11218209705	600.1091178857	600.2600195400167	600.1217419984499	600.0890447695	600.0951452933
600.0913765797667	600.0931982063834	600.1280141137667	600.1119835344333	600.08430408765	600.3164736934667	600.1173180088167	600.08894761145	600.0953490813833
600.0837239054833	600.0914536147	600.1258879690666	600.1111727792501	600.0892249528	600.30558505125	600.1093939289333	600.1130538619167	600.0954062566833
0.1358895914166666	2.513537038166667	30.09059956356667	600.0863364609501	600.0897459107667	600.1464616761666	600.1089481506834	600.1129147097166	600.1185244374833
0.1324183145166667	600.0883013512167	600.1410571442667	600.08659896035	600.08664131195	600.1453515269834	600.1085054430666	600.0920740954167	600.13049102415
0.1396802356666667	1.1914592818	29.54836507608333	600.0871381520167	600.0821463764834	600.1484610456833	600.1091564533667	600.0910507015167	600.1337456130333
600.0924027711667	600.0825436253833	600.1142185026667	600.0875629511333	600.1011652338333	600.1441565041666	600.1330598933333	600.0933993449834	600.1333003402833
0.1203146807	0.7443202331166667	600.1132571454833	600.0877599515167	600.1017112473834	600.17124743955	600.1301669513	600.0918927601999	600.1332612093501
0.1309289751166667	0.12616398305	600.1227257878166	600.0895215250166	600.1116561834167	600.1127816454167	600.1301066503333	600.0917907942001	600.1438833011833
0.12504214725	0.8650409986333333	600.1201950457666	600.0885033682167	600.1033703685	600.1136128641334	600.1302873172001	600.0911052893333	600.1632246881834
0.31311883255	0.3713418256833333	600.1203840434833	600.1245688334333	600.1013144733333	600.0840991249833	600.1138040454666	600.0911083882334	600.1499413176167
0.09688062706666667	0.1947984334	3.483671431066667	600.12514716715	600.10201061215	600.1910947060001	600.1313245876	600.08867967435	600.12467623185
0.08994754425	600.0789387164	600.1196498550332	600.10927561005	600.1014367563834	600.0890141164499	600.0902596950833	600.0914549904833	600.1277829141501
0.1023223697166667	0.20290659295	600.1121908478333	600.1254797841167	600.124497759	600.0899401003001	600.0901497339	600.0907170856001	600.1267260323333
0.11720212005	0.3598596252833334	600.1119405358834	600.1150466002667	600.1014120554667	600.0894441020167	600.0963244280833	600.0909854385001	600.1258486090167
0.1374305376166667	1.088626607083333	600.1111023671	600.1132517062833	600.1028141707334	600.08985584365	600.09610963695	600.0948092926	600.0959173876333
600.0791047216334	600.0859475285166	600.1439199466	600.1086474942333	600.10246085495	600.0896462444166	600.0987546587334	600.0948025793333	600.0958809102166
0.13272683555	1.057735177633333	600.11675511985	600.1125000147666	600.1022661285666	600.0894188285333	600.098286205	600.0946007947167	600.0967482932666
0.1322329323333333	0.3072567148166667	0.7784394905166666	600.1104809260501	600.1067277148667	600.1463358492	600.1179096225834	600.0961836855834	600.0965614161667
0.1619645510166667	0.5214537677833333	22.82607546673334	600.1153102116333	600.1063963806666	600.1374104356166	600.1134662133001	600.1151017448	600.09278550055
0.1521610631833333	0.3431552655333334	20.18637693556667	486.0746591958001	600.1060725857666	600.1438439955167	600.0947309317501	600.1174547408833	600.0924007155
0.1619251801166667	0.78948042695	600.1118826513167	600.0956060561	600.1085457040666	600.1538766744	600.0954559868834	600.1147369800667	600.0935109032833
600.08796748075	600.1081141310834	600.1132310406333	600.0975272555499	600.09701793795	600.1351534959666	600.0963915830667	600.0970346129501	600.0928487646166
0.1532517175666667	0.6395469791499999	600.1116957544	600.0970468654667	600.0981609567333	600.1214241285501	600.0959866002834	600.0979284193166	600.1181672376
0.2388259506166667	0.49535961905	600.1122621125834	600.0966438936833	600.0961349828	600.1150021366	600.0964720981167	600.0965821113167	600.1137423776501
600.1127908863833	600.0981737875001	600.1031547370333	600.0971984153	600.0973434243167	600.1127868751832	600.1143369506001	600.0970414381667	600.1136817479667
0.1075196170166667	0.4847458370666667	4.46167190295	552.0799660842	600.1279753411501	600.1119613553167	600.1176736903	600.0967233698999	600.1142317990667
0.1692272397166667	0.7020874713833333	600.1005322689667	600.0972622565499	600.1136611836167	600.1158432419167	600.1152422048167	600.0967000131834	600.1103972822667
0.1476218102	1.000444696966667	53.09594523086666	600.0962657590667	600.1149837066833	600.1126337757501	600.1137418387333	600.0967459400833	600.1293056917333


==> MINLP_SCIP/MINLP_vio_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker	Count
1	2.069968806731974e-08	3.789958389270135e-07	9.637144999659894e-07	1.452618766391301e-05	2.496925304754094e-05	100
2	1.320544050109618e-07	2.028905946910278e-06	2.95084197032795e-06	2.164317529490794e-05	2.451371039921113e-05	100
3	1.724647944974696e-07	2.908901362678684e-06	1.616345711294952e-05	2.242526785802002e-05	2.49424594378489e-05	100
4	8.530769991891655e-08	6.275676010109033e-06	1.808133483586008e-05	2.172990121111773e-05	2.494923087195678e-05	100
5	5.355095503366774e-08	8.29588144735105e-06	1.616345711304493e-05	2.1326805034411e-05	2.489613614223719e-05	100
6	2.988824761018805e-08	8.751164806549324e-07	8.457224958263732e-06	1.755748923437661e-05	1.992194648114953e-05	100
7	8.067560196278745e-09	2.363708998161703e-07	1.173064758643039e-05	1.98550782479559e-05	2.473538488187866e-05	100
8	3.15814693840899e-09	2.119454804624017e-07	9.786799764002763e-06	1.957062589364594e-05	2.497911210930237e-05	100
9	3.880673560274773e-11	1.945726981422702e-07	7.309051978411641e-06	2.032253582480437e-05	2.492263225683644e-05	100


==> MINLP_SCIP/MINLP_vio_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
5.030076960436484e-07	1.034579477395455e-06	1.093909015488966e-06	2.360137274878393e-05	2.442025213197918e-05	1.521141436915119e-05	1.411128421594891e-07	1.153313723042023e-07	1.758255254951608e-06
1.278926108424135e-07	3.028860281210175e-06	3.400281566379563e-06	2.289710507256265e-05	8.471448419866689e-07	5.644787578917843e-06	1.866939448980087e-05	2.398648158756512e-05	1.596587975753276e-07
6.068142517729051e-07	1.967758739050424e-06	2.394979828330516e-06	3.358154871665094e-06	1.616345711302758e-05	1.800765542581129e-05	1.541138082476745e-05	1.484481058251774e-05	2.17421716876276e-05
1.863284359512885e-05	1.320544050109618e-07	2.337949828349479e-05	2.439912766633024e-05	2.317861798162291e-05	5.378830856550554e-06	9.292601749269491e-06	1.62162715981277e-07	2.040020312184255e-05
1.830710822459532e-06	2.349888323413974e-05	6.283629530728919e-06	1.319825686532227e-05	9.024504973587089e-06	9.339292231717404e-07	2.019327951664762e-05	2.13835301976495e-05	1.110163301953904e-05
2.113515491656652e-07	7.657148578606628e-07	1.685753236030374e-05	7.639839682181952e-07	6.587486108674175e-07	7.179649389528938e-07	7.326928577078284e-07	1.672786522844555e-05	3.880673560274773e-11
1.082536761036016e-06	2.281973980333696e-05	2.079248303407666e-05	1.285502773590297e-05	1.048160005826896e-07	2.000525102278476e-07	2.071276153037261e-05	7.713755054705728e-08	1.14670304200241e-07
1.726689684949934e-06	2.318613206197043e-05	1.630614188785628e-05	6.282454584477516e-06	1.60562650941597e-05	1.590966429376728e-05	2.340571700284317e-05	1.023092723512198e-05	3.616727870299948e-06
2.438001586613226e-07	6.760120114680108e-06	1.245655988477486e-06	2.062966834304181e-05	2.223533380946164e-05	1.925273357039625e-05	2.322616503384426e-07	1.087143434747029e-05	8.320161489789452e-06
2.317968294879985e-05	2.411489517017973e-05	2.388565376654651e-05	1.769862836637631e-05	1.391570590411617e-05	2.282678083476153e-06	2.347900046356655e-05	1.174965666345118e-05	1.337116043220732e-07
2.469517591143407e-06	2.098181890336221e-06	1.943873858008216e-06	8.313143202258455e-06	3.433130600931829e-06	2.988824761018805e-08	2.339756887542732e-05	4.166354215749217e-07	2.503296296067307e-07
1.017541529117298e-06	1.61634571129235e-05	1.190347915704798e-05	2.178851120929193e-05	9.61061636865305e-08	2.149728338192898e-07	1.351997511195302e-05	2.244612018105959e-07	2.119230147673568e-05
2.213959906710583e-05	5.576841715648762e-06	1.196218446075648e-05	1.733414170479453e-05	1.616345711302758e-05	1.203805427307802e-05	1.899603614411808e-06	2.356891375769147e-07	2.166195947210052e-07
2.787052777771433e-06	9.133377272783905e-06	2.244335073620097e-05	1.80530714394625e-05	1.987752163871287e-05	2.235586552989943e-07	1.038671260555901e-07	1.151119973267593e-07	1.878757441435101e-07
2.461069651113913e-05	1.901383155020198e-05	1.923721078447849e-05	6.268897435740551e-06	4.609042572175856e-06	1.76966015208671e-06	1.972229596143571e-05	1.441348450231805e-05	2.363554624601472e-05
5.310519682925434e-07	6.357421534911959e-07	2.492541714763097e-05	2.483286034513088e-05	2.364061198119414e-05	9.658506022358626e-06	4.166346670423741e-07	1.918753245004623e-05	2.492145882680708e-05
4.596600036377296e-07	8.905426092664648e-06	2.044083606028008e-05	2.361163767450325e-05	1.300808093850602e-05	1.617016743421518e-05	2.427773051720886e-05	2.322131991357862e-05	2.479246999843865e-05
3.001002171765244e-06	2.180315599675798e-05	4.63548939469427e-06	1.145545804548398e-05	1.088777183272383e-05	4.056144284670617e-07	7.71936615813947e-08	1.500240529028751e-08	9.304653304648136e-06
2.34176686301583e-07	1.414533075653087e-06	6.483846762828095e-06	1.639114580662127e-05	2.363185206091801e-05	6.572184292008565e-06	1.500707142804148e-05	2.053262673551437e-07	2.053638946083088e-07
2.810792293028719e-07	2.396039885185323e-06	1.285578897294859e-05	2.480338408661354e-05	2.386376186949702e-05	2.965472226965082e-06	4.80442793493463e-06	1.5709964237276e-07	2.492263225683644e-05
2.414922821343997e-07	2.053759433275533e-06	1.819425680019156e-06	3.029017706493326e-06	1.743814042234892e-05	3.004152247807358e-07	3.655370426984087e-06	5.630697422394822e-08	2.953713924697122e-06
2.354200057849538e-06	2.408731148271581e-06	2.277630197616842e-06	1.94107662677967e-05	2.409650545816961e-05	4.545817719137091e-06	2.090326061243708e-05	1.53739538856501e-05	5.229034115341453e-06
1.491031123290743e-06	2.328372949278457e-05	1.653997624181947e-05	2.466502171193097e-05	1.901561681005859e-05	1.631317236701809e-07	1.900823294289505e-05	1.261268323105719e-05	2.157656231386677e-07
1.883462660751123e-05	2.335659954513792e-05	1.957066537982069e-05	2.494923087195678e-05	1.803784942758235e-05	9.758864062292538e-06	1.705129486360285e-05	1.594321576495195e-05	2.448168942612017e-05
6.71733950829978e-07	6.595226456074244e-07	1.215913410694084e-06	1.910367706735652e-05	2.457084076423755e-05	1.211443863569084e-05	8.067560196278745e-09	1.153457177068458e-07	1.153596117742239e-07
2.496925304754094e-05	2.264917442488385e-05	2.301478099514532e-05	1.890731854969907e-05	1.452454094984272e-06	8.805490889773892e-08	2.174538229100798e-05	1.396619564960252e-07	1.311496354775936e-07
3.484857666904058e-06	2.920474855322208e-06	3.054905032643655e-06	1.991548716939739e-05	1.630721769700291e-05	1.903470850206368e-05	2.252787415647773e-05	2.450417289932838e-05	2.208318520602326e-05
3.52134469931246e-07	1.605581125007268e-06	3.072664716248124e-06	1.381377868703293e-05	2.169831159430994e-05	7.69080292809902e-07	2.054921364217736e-07	1.541248771823323e-05	3.210406033255878e-06
4.190896204366486e-07	1.875570893842916e-06	6.851297328395879e-07	1.853790086008347e-05	1.616345711306227e-05	1.82804000052883e-05	1.662866670619027e-07	8.331902353978886e-08	1.429807863662092e-07
1.823341438444981e-05	1.83702284573678e-05	2.185286471876203e-05	2.314367896342085e-05	1.249113626237512e-07	1.421213841412694e-05	1.91444689560949e-05	9.069175498037969e-07	1.249190544783119e-07
1.812690491431734e-05	2.395986892125401e-05	1.772702612021226e-05	2.238852883698628e-06	1.257175978763759e-06	1.973318535530844e-05	1.942185731264154e-06	4.16283198460358e-07	2.156622287419196e-07
1.518066288082783e-07	1.477108375128045e-05	2.196666143391054e-07	2.283041144697518e-05	2.240184966223469e-05	1.227216460775171e-05	1.160850365680699e-05	2.174167100937874e-05	9.644287889375158e-06
5.534615387621973e-07	2.148319459305791e-05	2.491135918381016e-05	2.027703318058238e-05	2.133132515125258e-05	1.954234345330486e-05	4.166408256419304e-07	1.209138134894427e-06	1.354522782194556e-05
3.337548799315114e-07	1.623641992756775e-05	2.450247918658888e-05	2.467492813892913e-05	2.489613614223719e-05	1.650258564356299e-06	2.404801492938979e-07	1.014940097673889e-05	1.389270109303925e-05
1.295039132820364e-07	2.548770138665589e-06	2.236416858852203e-05	1.270853331930555e-05	1.902578307920455e-05	8.014147983292919e-06	1.60107585691488e-05	5.695836091945684e-06	1.091986639237264e-05
1.430723247375365e-05	1.721847472047067e-05	2.263101950450431e-05	1.598821275428097e-05	1.691337117415426e-05	3.107242484681749e-06	1.944787096336276e-05	2.360472267981529e-05	1.80469131139116e-05
2.176101870296921e-05	2.438606390590959e-05	2.296885421436412e-05	1.996636613502134e-05	1.616345711302758e-05	2.681829982531525e-07	7.108702862653378e-08	2.438099525714499e-07	1.792481915047728e-06
3.645363751986098e-06	2.239532429617238e-06	2.373556690041246e-05	1.334546992998176e-05	2.449828452155689e-05	3.481261516862418e-06	8.962239231163904e-06	7.326678871377724e-06	2.314037279210757e-05
2.370843266194523e-05	2.271299574849173e-05	1.875603624225397e-05	1.531914377600474e-05	1.233156499787745e-05	1.950297520980637e-05	1.569484586960712e-05	1.835676658040741e-05	4.937975581764675e-08
2.056385954206375e-05	2.256820779353297e-05	2.433396366853871e-05	1.942280567435173e-05	1.066929027113139e-05	1.986942227218125e-05	1.828257406233222e-07	2.200286506585473e-07	4.158349940247552e-07
1.804777051416565e-06	2.973917219880236e-06	2.199410711806183e-05	1.616345711302758e-05	2.291582550915245e-05	1.425187104570069e-05	2.166133860712072e-05	2.15106194306064e-05	1.331184050767931e-07
1.871928449636261e-05	3.065758228331291e-06	7.71845804455514e-07	2.266073586353383e-06	1.531885586648213e-05	7.087690857277007e-06	2.438830670581371e-05	4.16601931344888e-07	2.342730648946523e-05
7.353392191637257e-07	1.892048561849546e-06	8.312404257508861e-07	7.14776744667467e-06	1.805664004380839e-06	1.889605927063442e-05	2.014154901433529e-05	9.424198551266638e-06	2.036626201448733e-05
1.926158797849187e-05	2.402257853001411e-05	2.319911555789811e-05	2.517751935937618e-07	2.050325765452777e-05	4.166341050863369e-07	1.154939556324841e-07	1.994240501526634e-05	1.307531271657614e-05
3.654355375390563e-06	2.927766720775663e-06	2.336309285853357e-05	2.209726277318646e-05	1.508171455749663e-05	5.757976153430988e-06	2.003645524065178e-05	1.892388935553768e-06	2.515309290666383e-07
2.41545410673092e-05	2.234722189038002e-05	2.415588156598481e-05	6.717362727171051e-06	1.149453467394479e-05	1.985628692535713e-05	5.279425929304139e-08	2.176387630707192e-07	9.437914665066938e-06
1.915178652504151e-05	2.082146705745247e-06	2.434682490379259e-05	2.324138528256304e-05	8.347602845737434e-07	4.76886691735956e-06	7.196905960071831e-08	2.174652659170384e-05	2.15666362995276e-05
2.170815894449637e-07	2.356246358359293e-05	2.096830052006338e-05	2.430013344420935e-05	2.389964888728155e-05	5.6203279690988e-07	9.067749070362785e-06	8.393626715822814e-07	1.15386538520242e-07
5.554436537787607e-07	2.664481833368219e-06	2.750349019363886e-06	3.169970999018316e-06	3.156486621013269e-06	1.980286313491009e-05	1.616345711302758e-05	8.821442036999889e-07	2.453045503504961e-05
3.234977682620155e-07	2.320745930581292e-05	2.410108770972697e-05	2.302572529713776e-05	2.308661648388333e-05	1.984632719720381e-05	1.824230398702239e-07	1.316629035167753e-07	1.585745541751726e-05
6.307119435833286e-07	1.79960092755449e-05	1.56573132882587e-05	1.176357138962803e-05	2.046916109933045e-05	1.800727834488924e-05	6.545381608639526e-07	6.744016158577449e-06	2.258420564490993e-05
8.533067947791295e-07	2.249695756692538e-06	1.616345711287145e-05	1.616345711306227e-05	1.81865684690391e-05	6.191230150835174e-07	5.313080763051185e-07	1.60694239247546e-06	8.471448419644645e-07
8.145632483747e-07	1.082761140203115e-06	1.794346481204245e-05	2.09606400826401e-05	2.113912794265288e-05	8.84796057765147e-06	1.99878605344761e-05	1.957066537980334e-05	7.719838458856524e-08
2.142937040409502e-07	4.211681986721061e-07	8.619807677301416e-07	1.616345711302758e-05	1.616345711281941e-05	1.099170140128614e-05	1.971261045878118e-07	1.367961929103304e-07	2.043500672697929e-05
1.216587687534002e-06	2.279790993509057e-06	1.734698272939554e-06	1.470157703394515e-06	2.059225319650526e-05	5.192631945168576e-08	1.00149366464436e-05	9.116006207639711e-07	6.120956828799725e-08
1.927913423176164e-05	1.161987169179257e-05	7.697989644339653e-06	1.8168519511641e-05	1.23274590754785e-05	1.763735957083234e-05	7.186904288219998e-06	1.53374576239429e-05	2.491951368949197e-05
3.952993920345686e-07	1.957639004088185e-06	1.089309762378199e-05	1.759491344489883e-05	5.355095503366774e-08	2.422874685104049e-07	2.291225850280937e-05	6.197168969672807e-08	2.069835627893646e-07
1.424478900132383e-07	2.6051150246341e-06	1.757391268911168e-05	1.536143273625978e-06	2.301184967256481e-05	8.130222589904553e-07	2.198472686010256e-05	2.530954223978199e-08	1.015846519944463e-05
2.284860170106984e-05	1.61634571128888e-05	2.49424594378489e-05	2.282263319199063e-05	1.884477463257039e-05	1.974495273604493e-05	1.562273355387028e-08	2.036625611226417e-05	2.811710105438126e-06
8.058819030432041e-07	6.153150533390791e-07	9.527730059096425e-07	2.360163933748383e-05	2.35276474781776e-05	1.446991508581574e-05	1.156514745896213e-07	1.840270913849862e-06	1.293180601366628e-05
2.041618891723829e-06	2.312613759645512e-05	1.874125106486602e-05	1.822468539976196e-05	1.761802368031399e-07	1.640900721078253e-05	5.568650123244367e-08	2.232028061557867e-05	1.221861873068608e-05
1.641569232456452e-05	1.423930530776094e-05	1.967153879327971e-05	2.057719356032828e-05	9.289114125815567e-06	8.471448419015518e-07	1.185279151605379e-05	1.737875680404843e-05	9.160774750716083e-06
1.824402944350336e-06	1.801399023948491e-05	1.458048827826519e-05	8.174557714762943e-07	2.00364550028212e-05	5.175169567624612e-07	9.378816823168989e-06	1.945798156266498e-07	1.9737024593199e-07
4.207782427786041e-07	3.884390617048261e-07	3.504208884344551e-06	2.487077341822852e-05	1.616345711289314e-05	1.949413253699017e-05	1.510158717660248e-06	1.960028287228965e-05	2.339869354772706e-05
2.073771385248859e-06	2.897086395697368e-06	2.364606329949282e-05	2.326521252732795e-05	9.909023874557499e-06	1.992194648114953e-05	1.383704011391485e-05	1.016681469384606e-06	1.432875391768618e-05
2.616307563189461e-07	2.218995037498589e-05	1.902971862076733e-05	2.087793833566165e-05	2.132228491756941e-05	1.707519702370819e-05	2.473538488187866e-05	5.715298749819908e-08	5.684242914139048e-08
1.474514285407236e-05	2.353529817180252e-06	1.393162718202334e-05	2.024170393397084e-05	1.915133523253121e-05	1.756095862892604e-05	2.529045375898598e-08	2.813839388160489e-06	7.241117663296197e-07
2.023070694862072e-06	2.74921555087256e-06	2.472858133248379e-05	2.167129121294354e-05	1.682843124527905e-05	1.510498077034194e-07	1.957052183892971e-05	2.216715104530476e-05	7.475033027906642e-06
1.597899220320197e-06	3.169246217970346e-06	8.023915127521736e-06	1.072047654341694e-06	1.103075312060969e-05	1.066811582550731e-05	6.18208140679144e-08	5.928019247332846e-08	1.614205231814658e-05
3.254902610438925e-07	2.221976031141493e-05	1.616345711302758e-05	2.086195783835556e-06	2.447129302432516e-05	6.730531474374856e-08	1.921439393925972e-07	2.493968082275047e-05	1.917751503525504e-07
2.251446828568926e-05	2.095765685300455e-05	2.932195863238428e-06	1.968851343070455e-07	9.279998470409131e-08	3.000621338162627e-06	6.533725764867881e-08	2.497911210930237e-05	2.187094521925726e-05
1.706080986855577e-07	2.007046197755047e-06	1.732071788523859e-05	1.085060314609532e-06	8.629943997455018e-07	1.430666949629733e-05	2.393841802644792e-05	1.033538504446874e-07	2.318529439888917e-05
2.156079604229144e-05	2.370665768330893e-05	2.091002943946374e-05	1.878339636607329e-05	6.397219505978786e-08	1.819789820411977e-05	1.49313973941273e-05	2.039213080691956e-07	7.06533827665723e-08
1.898316476244218e-06	1.368714100850414e-06	1.897541958117976e-05	1.943688633598839e-05	1.088892580311529e-05	5.129376945411934e-08	8.516889900741138e-08	1.890790647149799e-05	2.458622035531044e-05
5.903985707507904e-07	1.976182523039105e-05	2.014314310696229e-05	2.239852906621432e-05	5.626077039059633e-08	5.134963832920114e-06	1.491347764934203e-05	3.15814693840899e-09	1.616345711302758e-05
6.939638295973734e-07	2.2961101373703e-05	2.480379593571003e-05	1.810959823225766e-05	5.166448305143901e-06	1.65881850011651e-07	2.203982756979195e-05	1.590551315322486e-05	1.708467807670644e-07
3.142098456236179e-07	2.451371039921113e-05	1.602335080286288e-05	1.616345711302758e-05	1.720350885751204e-05	1.31168081799841e-07	7.304376114097844e-06	1.872749135059526e-05	2.534289584040413e-07
1.922884919403067e-05	2.331899237664748e-05	1.075591214254324e-05	2.162166381755593e-05	1.128080282346289e-05	7.38177351670514e-07	1.899409990409329e-05	1.295153718369746e-05	1.833343197883003e-05
2.840269231363379e-07	2.763100647448632e-06	5.442934070195212e-07	7.715708771412662e-07	1.541802684397117e-05	1.983065161781025e-05	2.075861665687407e-05	1.537113865166667e-05	1.062939912616079e-05
7.311001221199654e-07	6.067832939660178e-07	1.435666702215288e-05	1.369092248052854e-07	2.139488301536319e-05	9.030881194083129e-07	6.509847757657506e-06	1.996699255456258e-05	1.539057881879321e-07
4.023747784002533e-07	2.232069606353683e-05	2.32623849272251e-05	2.224488050412907e-05	1.359696645414355e-05	1.754490649019669e-05	8.017188500639117e-07	2.041986057133017e-05	1.67597955954187e-07
5.975777189859422e-07	1.974970537545658e-06	1.724647944974696e-07	1.029611716373349e-05	2.410157879287334e-05	1.854242047635152e-05	1.654894036320909e-05	1.888334938822863e-07	6.179848671258731e-07
3.140309184542407e-08	7.146428341394303e-07	1.080402009053423e-06	2.807522154171522e-06	3.409141486199881e-06	1.464347522084353e-05	2.158265557000333e-06	1.616345711309697e-05	3.632058831752142e-06
2.069968806731974e-08	1.967153855822468e-05	1.811579660695312e-05	8.530769991891655e-08	1.324735590141346e-05	1.954720802133103e-05	1.913328391001112e-05	2.366585510171771e-05	2.415118409065942e-05
6.205113411798339e-07	4.631147202394104e-07	2.353065567062274e-05	3.178112024256189e-06	1.616345711306227e-05	1.881083304577924e-05	1.802122501115555e-07	3.114494043137215e-06	1.801942398071965e-07
2.520936699057508e-07	7.50490357855534e-07	1.616345711285411e-05	1.815803893634449e-05	1.987752163867818e-05	1.760845849094195e-05	5.911306737771405e-07	2.439123825303657e-05	7.14307092891664e-06
9.513948236287702e-07	2.062338576380718e-06	3.639505100172392e-06	1.981117551841383e-05	2.449965071110554e-05	1.283933690660044e-05	2.161488075871909e-05	1.957058640748854e-05	1.282773150553436e-07
2.418459024793995e-05	2.095854706085357e-06	2.258045744253645e-05	1.356346328532793e-05	2.463775036321003e-05	8.066489338875993e-06	2.128467437597277e-07	1.061702499027817e-07	7.449555269693301e-08
5.746261953635627e-07	2.243660854203688e-06	8.825431978276566e-06	2.025165052398081e-05	7.567257921115012e-06	1.921973392565723e-05	2.126159651463788e-05	1.385783728921619e-05	2.419988143306795e-05
3.13407409635591e-07	8.586090100459742e-07	8.144876209666603e-07	1.846366174769118e-05	2.226121196477471e-05	1.933141555118811e-06	2.295667900373278e-05	2.363459228771348e-05	9.975817475693649e-06
3.939026255691166e-07	2.29609124557754e-06	2.270038410622379e-06	4.11775758433694e-06	9.337590810179236e-07	1.976897302413683e-06	8.513892291589498e-06	2.103630369811732e-05	2.257596787281352e-05
4.030530784238095e-07	3.02009927451626e-07	2.294235727253365e-06	8.811617994873219e-06	4.503312295411205e-06	1.376729745294902e-05	1.334181735312967e-05	2.062521978540843e-07	1.641725875948611e-07
9.760341763032087e-07	2.157451744082735e-06	9.353295014262088e-07	2.502598455141521e-06	7.095796711727627e-07	1.633538770963912e-06	1.108128675001742e-05	3.11961136702695e-06	1.261800176418267e-07
1.780659721561939e-05	7.735153822255314e-06	2.452109167646721e-05	3.722904657818549e-06	1.222829292990557e-05	1.623619413276822e-05	2.126898838245017e-05	2.297200715983827e-05	1.150245048375798e-05
3.640890522849105e-07	2.05076569606551e-06	2.327310924131556e-06	2.428688079134101e-05	1.933558032629623e-05	6.786212061404839e-06	1.657730511667177e-05	2.339584093912634e-05	2.027880963512141e-05
2.111370582615531e-06	2.328465752233772e-06	2.284995763116027e-05	2.303102260070578e-05	1.616345711310131e-05	3.196286455968015e-06	8.637676597681813e-08	2.039207586297202e-06	1.047204774640154e-06
2.4201384874337e-05	2.317641529566827e-05	8.057432909491791e-06	2.305551807663554e-05	1.95706656094894e-05	1.580729907180167e-05	2.3559027372555e-05	2.266693537866793e-05	1.862815520156658e-05
1.139585508328859e-07	8.269159670277374e-07	2.88560686211894e-06	3.201035158468746e-06	2.480416696110794e-05	5.467939383385634e-06	1.917639400828008e-05	1.425770892730938e-05	2.049754228498439e-07
1.447974816032835e-06	2.880343317776535e-06	2.235830421174848e-07	1.957066537980334e-05	1.943860832964717e-05	9.952983500288726e-06	1.641509024235231e-05	1.65250965537822e-05	2.091119658394665e-07
3.153839045382315e-06	1.339937752378728e-05	2.240718497983907e-05	1.275714478055079e-07	7.75051565161421e-07	1.755401983982718e-05	1.822072126705931e-05	1.529734071710938e-07	2.472620779847557e-05


==> NLP_plot/NLP_obj_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	0.307502969352123	0.361638284212067	0.442942786750924	0.746270513840518	1.1250451281992
2	0.339018854739358	0.500987697799614	0.634926786121166	0.964116011865195	1.23588834129941
3	0.374326663944136	0.676988452478017	0.92713246609856	1.09970714836264	1.39504875417416
4	0.536662592132204	0.817442329419297	1.05019247926565	1.22934697213305	1.53049084095923
5	0.536492659150044	0.981381548910285	1.20276211041353	1.35078676529336	1.61759937592142
6	0.799653872926107	1.28090634339999	1.47545740583997	1.63518672726608	1.97914297893607
7	0.79640450726285	1.27198927017451	1.44792386774128	1.59416151470973	1.91378160477226
8	1.03072673580744	1.40588239019086	1.5120459925047	1.69675562325855	1.99376633831744
9	1.33923018902043	1.53811461565426	1.64109072384991	1.78257776703081	2.11924087999078


==> NLP_plot/NLP_obj_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.380212713620858	0.399126315834683	0.533892262868062	0.577343935974436	0.681018817318041	0.799653872926107	0.941422801919738	1.03072673580744	1.73266704261908
0.37286924672866	0.445607145122611	0.454386075050627	1.09506628269902	1.27717451475435	1.5544248673994	1.47363275432499	1.71062310212201	1.75965782137835
0.594486604814262	0.634125222384684	0.75175782871995	0.753334376675803	0.814381804403867	1.25393260698886	0.951816873879382	1.18392260973017	1.80771695773576
0.825870875664848	0.850043849098422	0.86781566459891	0.911644057561104	1.01284260912421	1.44925582090741	1.25396211189754	1.14532047328132	1.39315330765311
0.436030651976671	0.562872319445658	0.579307088001213	0.672107934141902	1.36465531555377	1.16578870006514	1.70263356877049	1.7426699239311	1.8053609212912
0.314626310391343	0.39712089713489	0.904104259766634	1.02688534557488	1.05128890018906	1.04404977211518	1.16926730086028	1.28191965421244	1.35189118458665
0.386528060146376	0.51068323457472	1.1646043078	1.26817171595138	1.28647836952888	1.69799050538554	1.4356076034079	1.46387285944623	1.57670908281254
0.468944584763371	0.712274307798208	0.741967724569884	0.988467699104745	1.14221484002962	1.13780574763946	1.09127522295549	1.14250377108082	1.56457494791408
0.352793807963003	0.498106037402068	0.961347070357293	0.977313517128323	1.26466907955138	1.78961575534188	1.74394507527444	1.85481732294408	1.87727106279567
0.708395174459727	0.698715987220103	0.935989811200008	0.915076380997695	1.1768051814834	1.26735134776496	1.2210471413417	1.51740741223484	1.75259312007713
0.468396124668873	0.570327852851798	0.641442674665066	0.985344898803622	0.923807235489586	1.58139804457821	1.66296201147354	1.9173036619949	1.94845088393918
0.381277973804856	1.23242859997817	1.21414808356307	1.22701036688145	1.28074137984664	1.56046704566964	1.54961213900426	1.62897413886468	1.65051582754652
0.790365957719319	1.03627184465808	1.07053771386685	1.13719773203425	1.26841954770295	1.76975667632407	1.55893337963179	1.56714297240457	1.63808245813108
0.492927659618432	1.02592398525883	1.2556223432207	1.32299652043753	1.37288475655182	1.65387354023333	1.58103051569559	1.51582087745162	1.87406478547026
0.953282793459355	0.943386745245152	1.06603973222196	1.10824347121315	1.21009038282463	1.36628644820601	1.44689189452839	1.61147209081646	1.72377977728024
0.375150088591007	0.471922820737823	0.724011970059832	0.872681967579083	0.962109655364684	1.663201977626	1.79972346588558	1.99376633831744	1.90603281713693
0.401327600759576	0.539546642951952	0.60769662355016	0.704531927902227	1.20591613705362	1.52886837813893	1.44567031204419	1.49497312645809	1.5810594887721
0.956721551011678	1.06873419200325	1.27033474461343	1.40775634166723	1.3705499685506	1.42036941905839	1.75575498635731	1.80077421611231	2.01483783794072
0.399466843575346	0.656478077589639	0.703877067755117	0.88747651897934	1.14660425853996	1.20512180958613	1.32239868848697	1.29273337905557	1.34575278870153
0.337101968428276	0.446900998875483	0.602338646877188	0.610229462776827	0.646976261649761	1.25933402286764	1.37441645901831	1.43761945979946	1.64409898956874
0.395884361037165	0.496115727584761	0.669365515150408	0.691992121479093	1.27050865114204	1.48266450268777	1.24721641496912	1.31950467040458	1.75904839423652
0.637537905860897	0.52357600939884	0.666972036325008	1.15307636567481	1.23667910623747	1.26848845515595	1.67770174173668	1.68683195536778	1.91634956371698
0.753457991663432	0.822468367039059	0.843638066297997	1.10086403727288	1.3897809575905	1.69090935881771	1.73789044262302	1.55397453317778	1.96817586442579
1.05668526387957	1.08206847833061	1.14955064350722	1.14452048979666	1.34452077136272	1.59489341096164	1.4889293582007	1.44705740006144	1.74882769482019
0.316510560290913	0.39239742401325	0.529682102283488	0.626997665937782	0.938384973480376	0.873905749404579	1.21470906283344	1.2658645002082	1.42177958268651
0.93639674049386	0.959235853316653	1.09932859452117	1.21757087735093	1.19960808377345	1.90465328677058	1.45965727382774	1.45250878997701	1.52611137521555
0.406238989111802	0.509992330115282	0.445990772569629	0.558379364567916	1.10908441240638	1.75332812283958	1.35230264574649	1.49455311639348	1.59516349638974
0.398092739398507	0.553610302760022	0.739813000320741	0.773733470673822	0.847511515528729	1.14434893163631	1.5011540104757	1.46212786990349	1.62285828457991
0.307502969352123	0.465509798294447	0.702634912945056	0.948493709416715	0.955847436684697	1.40886516546824	1.40872486843552	1.52634977104871	1.65538561031913
1.0460052581335	1.18625936333023	1.1956289561636	1.25672878521551	1.45311903179927	1.49105573480353	1.71362651677161	1.6870380589456	1.78769734684244
0.495805976630559	0.654301920155947	0.711314939369043	0.74685199653795	0.815530912930803	1.63426252687403	0.916332823253138	1.1103169283748	1.12999967014275
0.465898488457726	1.23588834129941	1.33084724633794	1.4765021307235	1.55083323430132	1.73176162945212	1.63233737979259	1.75043981692549	1.86148521329223
0.958566869369793	1.06538282840969	1.0873755117035	1.1146439704695	1.21172850515448	1.59989290843574	1.24894993673035	1.25618679688392	1.36158867015282
0.637238833543896	1.03902407932354	1.05811354717378	1.19908711098121	1.16573910308924	1.35285872579289	1.47524969581899	1.49581734336397	1.78289311900963
0.400000191899562	0.478575868801642	1.05466776025152	1.46542380811352	1.39873592362713	1.63995951756513	1.49105503647695	1.40631759223307	1.66802298775913
1.05832881527767	1.06417538100292	1.27516883090485	1.4890796237341	1.42242984901649	1.7853537183153	1.61072669344623	1.69085557421166	1.75626005353752
0.953022489315585	1.2033279059312	1.39504875417416	1.49683011632828	1.58088461823664	1.76558963124649	1.69241178546821	1.77687556176884	1.93420083060813
0.405869124053737	0.556232251172026	1.16999173922106	1.38051007926116	1.44814759154656	0.814699603284532	1.73193562336368	1.70265567230544	1.79632363866137
0.951070405269872	1.07662514834703	1.13525688040527	1.36897318822741	1.41436686423405	1.71203826020425	1.64157689099962	1.73363920823415	1.72031665804162
0.785961549643778	0.879362391566736	0.996009537156137	1.0699554962243	1.08076851043475	1.18955304763367	1.31302318684761	1.46913385702382	1.71871605770555
0.421835764376989	0.504907762272775	1.14604214333768	1.17809226730257	1.29434846534638	1.37038628167945	1.31234896903706	1.46271343513593	1.5584146504381
0.537058046481193	0.549227921670171	0.653421647803408	0.776929774034704	0.982091097114025	1.17729322678605	1.49120530230734	1.81120010470358	1.61159148631835
0.397292316890328	0.537204898610694	0.684611389805625	0.685141041877261	0.778126363827773	0.910872869752714	1.35196224223621	1.5195894218099	1.72820617067019
1.1250451281992	1.06141978348542	1.02465973477062	1.26616043363173	1.4502499658584	1.45573959327255	1.53693059701706	1.5562977319744	1.56806566782761
0.40349854630542	0.572700220904049	1.33057599834083	1.4457953547598	1.46199699236463	1.77608557032199	1.51141148350003	1.52114474373134	1.56882206833259
0.52755955754538	1.04053456899482	1.06002577112807	1.25216034772673	1.43282733222429	1.68235979930037	1.62948515531827	1.63715649079767	1.73343709478962
0.675798848189425	0.747118139811797	0.924437590189272	1.10691892971485	1.21107550335137	1.45628943309724	1.53626420829486	1.80467115364351	1.89338896149566
0.313985019936004	0.793682179138182	0.917835413223534	0.981292585715982	1.14362009647235	1.42482171332023	1.26035501615506	1.47847956963077	1.46637780858304
0.334907466610561	0.602888075271377	0.7553489226721	0.708740129529394	0.71723032934314	1.63611092765813	1.0142895762888	1.13006213427122	1.12719702850699
0.375916945877046	0.753978025927568	0.857024467339703	1.01165989142241	1.13594483824831	1.2035874888794	1.5250802286421	1.5004073853792	1.51323523997566
0.322402077922386	0.53087990165303	0.515307589706655	0.743670269715168	0.825774438147596	1.55799197166475	1.00700766489933	1.49623589461255	1.54626990863488
0.323207690822347	0.835758073511962	0.900205314020612	1.0426473054132	1.17223109787996	1.29332423164404	1.19353291631341	1.57089872522518	1.53959008877939
0.359205410460973	0.381012062202875	1.10008570220412	1.13561820432862	1.28733438996183	1.24104411697996	1.54024093588383	1.51075559572647	1.60760153968434
0.347447246908112	0.363356935547226	0.391619441060362	1.00638659541142	1.05247415548804	1.32340290812295	1.41207677989319	1.40936326642032	1.37815505510913
0.474896326795801	0.65924064913861	0.80181519700305	0.801304441568905	1.17722291842121	1.97914297893607	1.31078229816131	1.50606368655818	1.53663914252913
1.00902430801529	1.05798510549408	1.26351086207623	1.44101458413821	1.61759937592142	1.46483348510864	1.55200751998916	1.90909959063482	1.92558133681318
0.367000756784943	0.449174594199186	1.23523898601909	1.20498096068576	1.35726358064669	1.57291709788658	1.71623749302019	1.80380134153017	1.94424085632313
0.332756117370583	0.539602593573354	0.936224824995426	0.967994309427083	0.980672000706546	1.12936049747648	1.22528722028569	1.25796218033163	1.33923018902043
1.34173626722862	1.10302260635444	1.22570168722954	1.32218752698181	1.36404719243586	1.47833433436323	1.76410173726501	1.82518729657495	2.00175048333526
0.364071157963161	0.36105235306625	0.374326663944136	0.619712722603562	0.65000170821487	1.68181419580047	1.72463363158985	1.70688942497712	1.89483903447097
0.891833571026055	1.07526261512612	1.22607012713119	1.0751046334044	1.14586458800044	1.30171270996441	1.43771719192673	1.51858303026926	1.44309117357388
0.820153594345111	0.952783329062418	1.13170419356429	1.14438883748384	1.19362216641931	1.67927938766713	1.51345592659961	1.72842564154548	1.89487370713764
0.830240428128887	0.978400175524739	0.976441967541554	1.06694214933043	1.11059669776248	1.40609362875466	1.36251285138464	1.63827781820453	1.58151452458986
0.335121281607238	0.400572591625784	0.405662680744595	0.718114934601528	0.927318047504171	1.17350505978452	1.19431633399573	1.19688595646425	1.53274559267461
0.46546051947402	0.498525659822565	0.972409076450605	1.05421766745351	1.35343070563575	1.35293741649032	1.45617082008181	1.6507241668523	1.69562713768839
0.332820879425076	0.598585908209432	0.75640821967565	0.789874019375426	0.88242381012546	1.2429514895189	1.02306095660689	1.70636058996069	1.73392108383776
0.630829583400808	0.827924392633029	0.950793338101382	0.937294965302934	1.15784066777514	1.23345394738934	1.31666388678355	1.28837721754452	1.72789953154793
0.449854921525177	0.704554580252946	0.929827342007848	0.906703229136679	0.994201130763395	1.7641806537083	1.22134033209863	1.4163316843527	1.38921250458838
0.53937652698153	0.539647236270874	1.04819864761407	1.07038868051328	1.12984359256599	1.35429832416512	1.31837862161371	1.47876167694759	1.48176895963981
0.390240949804905	0.855359463695514	0.917568485748678	1.01933099165553	1.2126539041505	1.55594415945746	1.41413550189132	1.5088511981484	1.58898010395436
0.89186650501487	1.11615927938284	1.22511787521295	1.2873005892515	1.28833797381548	1.55497504284082	1.67589838413394	1.6725531469736	1.63119068679891
0.380781825514464	0.548614087895165	0.560479763476192	0.932865123061914	0.856782909918354	1.33760128651396	1.15194673548856	1.38452802190851	1.51004681504182
0.782886945687979	0.760275050383874	1.00722054467433	1.23168357738465	1.57593207358348	1.3871654755795	1.49807536918934	1.90661403592099	1.77340692380048
0.841783984321594	1.00688721786448	1.09164178778531	1.20294834545038	1.22741615554563	1.63127226800985	1.53863105885985	1.61089944448622	1.61136612701144
0.317526783094927	0.519917060599254	0.591159816777646	1.52169280287716	1.60609645884491	1.63615452014168	1.90542285724759	1.88356125099067	2.09458479635803
0.379079039150823	0.968996170413737	1.13342113039066	1.29351961080019	1.34814282495096	1.46297742451756	1.60729251372387	1.4718266167273	1.58441142742704
0.467192367572641	0.617863960643016	0.614179717232042	0.895329251319226	1.09653256819448	1.39809961015393	1.29453780457563	1.31292170525935	1.70037409560706
0.980582270361365	1.03276454555746	1.00720681172776	1.22057169135401	1.36499227886807	1.49589063734521	1.45402703449262	1.66993910161504	1.69251730768665
0.39873499438167	0.5850202461458	0.988794672115478	1.1449667642454	1.12120554205374	1.50743449838425	1.31153497628585	1.36014899431844	1.56424773900026
0.321502905720008	0.339018854739358	1.01556709715313	1.04084076195417	1.29483676205449	1.55921134451167	1.44895584095418	1.52547021746788	1.6611237613104
0.470338886433761	0.707999388562987	0.79266365620444	0.83358021726969	0.921721892430624	1.54571303177323	1.05593390815676	1.75868780786986	1.78226241505198
0.315105994910677	0.571232317977044	0.687780074266789	0.691863546590435	0.912359774755489	1.29589948489232	0.976630988538554	1.07940321315142	1.73196739880575
0.321567378169066	0.39702618100636	0.399779960064922	0.536662592132204	0.536492659150044	1.23922785750793	0.79640450726285	1.25705903457692	1.39850560587267
0.315205520162449	1.19764173808649	1.22435915554913	1.27604563487707	1.33467589609284	1.5168117509399	1.70464498975714	1.73260549155399	1.63369249841234
0.310326939662223	0.359730811837895	0.540672138919874	0.560634443435106	0.904032184884044	1.29717454828076	1.0593876074006	1.36920980093493	1.58032624991645
0.354340963080846	0.375886235698324	1.00674054137132	1.01325363614527	1.24116227453194	1.73632838648616	1.32267674441894	1.33924659218153	1.52339256335165
0.613424324528442	0.733301591031993	0.749909181334512	0.771069715262533	0.804726880658234	1.52198595623542	1.08185194702815	1.40399061668701	1.48596407733482
0.750430908544823	0.993028401059117	1.07511434781336	1.14762465746926	1.36605261010251	1.30929466664691	1.91378160477226	1.90794213059177	1.91352632493324
0.392535841342475	0.441729018451361	1.19816914172507	1.30635659539122	1.34166286835316	1.66242732825891	1.57478087925507	1.51333638928292	1.75091018295651
0.314958668369111	0.379605339702185	0.400151053064909	0.938936884413897	0.970054439508887	0.822864333373833	1.24355050611453	1.34848321348839	1.55952064341708
0.325763011955413	0.499959671104464	0.629013737928669	0.901252796723571	0.919711815200027	1.6322033971136	1.33379487511342	1.47948513895665	1.6049294624135
0.329416732933119	0.399634652612199	0.590673917199133	0.643353843705639	0.563355030203307	0.834983127789198	1.29918259227083	1.49361003590614	1.80490867834489
0.530544919514519	0.685749734692293	0.696076600581268	1.1406789526271	1.28982093104473	1.48537765265162	1.49891457199061	1.41304403413153	1.46003228687869
0.743223548069666	0.982950323937612	1.11346766901051	1.53049084095923	1.33159986600487	1.87994033954274	1.78969937952357	1.77579135893938	1.95340706905324
0.646176449502713	0.862136856629416	0.963246259062709	1.3047669341339	1.21413082678229	1.6114646068434	1.36019670245377	1.40544718814865	1.4902597777583
0.422239079243058	0.502015724494764	0.54832724334952	0.593494512500305	1.16936189609003	1.47258047731671	1.28362352419396	1.37100183930135	1.34957719210067
0.749317479611369	0.845218087364661	0.856533200193526	1.04616729107779	1.15520048610514	1.24330596948339	1.43635714972357	1.68012920800141	1.61180679196695
0.356679010840332	0.547005772818324	0.502984165923478	0.597840455332512	1.49727840260581	1.4148141874686	1.74799980544062	1.94298150940933	2.11924087999078
0.451597222827498	0.496573885140692	1.11232456184176	1.39554510153876	1.47672588824983	1.57830458169692	1.63391553385538	1.68265517361003	1.58426648575347
0.523400225631425	0.635728349857647	0.774321594472849	1.42078553447148	1.39346474651494	1.66737468485015	1.49043318371083	1.49770583712787	1.51528280991582


==> NLP_plot/NLP_ratio_power_p_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	3.26659532301587e-06	13502.4974591178	3.61912110140213e+19	4.54029483064077e+29	1.035555190782e+30
2	0.00297866669629842	4032120428.21942	1.04218062835458e+20	4.72013457429925e+29	1.14632987107423e+30
3	0.00349585716380203	1.57835588594733e+15	1.39371878354124e+22	3.91705141450467e+28	8.54818715031199e+28
4	0.000519194362363409	285514689701115	1.20060529962394e+21	1.25842845626953e+28	1.65658173678712e+28
5	0.1385679358603	752524379982931	7.62034756106123e+23	3.28240138911545e+28	5.82127494458116e+28
6	0.0457684304455719	559279621878082	2.36775136371418e+20	1.37280050912814e+28	1.8326602786269e+28
7	71.1938114995273	254684057863976	1.49707706132892e+21	6.94569184908616e+27	1.24063167596741e+28
8	0.12740269930015	29159897469828.4	1.84486277199174e+20	3.08088857964659e+26	3.13009286900643e+26
9	9.82069495674862e-06	67297023835773.9	9.24700430862164e+20	6.13517682044547e+24	1.07694050735853e+25


==> NLP_plot/NLP_ratio_power_p_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
3.91344913461933e+29	4.03223892694316e+29	271.114293480422	1.75307830928969e+26	736794186.150739	4734956286861.23	6.72241282388248e+19	38852250874530.8	21524418898.2368
0.573692041514975	1.0321791485439e+20	0.00349585716380203	630824417.2472	389668.365834973	2.96899059359606e+29	1.04615093591666e+20	1.4418228371537e+26	10.0154398836794
7.85264772097832e+19	171324911179228	3.64343187432848e+29	2.99356377829583e+29	1.52228811832994e+21	2307082884.5275	2.95869767656507e+29	2.39086591182456e+15	354666094380087
1.22338896337415e+36	1.07914302983261e+15	1.62914365962915e+21	1.25853127554559e+28	4.78826268498035e+24	2.41466325353744e+30	64077448533.932	2.04028452537546e+19	1.07694050735853e+25
0.132835508799387	2.20151649220799e+20	2.54298341391069e+27	5.8797737180016e+19	2.72458667002903e+20	580230187279305	1.06331029911812e+22	1.35651543108887e+29	3.26451970037774e+19
7471767472.89301	5.53680234641295e+29	1.30081685583898e+29	261926.766149876	1405230897.93258	2.62936260338361e+29	3935355969924.51	1870748006.96681	5.82015719692399e+25
0.00704567068860812	624798850.635373	7.9692584171904e+20	7.32367638576603e+27	1.50064460893359e+21	2094682427162.12	5.9465853736253e+22	5.23021692617008e+19	1.4830079777778e+21
1.01888570233722e+31	1.98619018968607e+34	1.47240365264503e+23	1.55913202672976e+16	6.21598917065951e+19	4.6554641966125e+17	1112393.35727256	429873450436655	4.02481501452096e+22
4.32915718720273	1.42784996543434	1.0369169199457e+17	200117523114566	4.08742082013214e+28	2.84475153496363e+29	25722724363386.4	1.0401228377258e+23	8.65895538837287e+22
227755.930466657	8.63665669800341e+27	4.22251191927313	6.59859577526169e+27	13785366222816	1.06506755484151e+28	6.94187217071132e+27	3.28273371501006e+29	2.87437561532121e+22
2.76435724396608e+22	1.36212632641074e+15	3.18778204383137e+29	1.51580656746571e+26	2.32039810211791e+29	4.95178013917338e+28	1.6754209357465e+20	1.30544354570862e+29	3.94059267091952e+23
1060.18724911954	7.19876437928628e+21	2.73161964521684e+24	1.19270022354844e+33	2.7419916526873e+32	2924879769.26491	7.96512608416163e+27	20663640534956.8	6.89510961443519e+26
6.51737041324602e+22	2.17228679814799e+30	631603624761146	5.6349664915498e+28	6.71608383628906e+27	538329056476860	1.4726843703044e+22	1.07917001622723e+22	37884173603238.8
6.68682618362277e+17	9.35420785195589e+15	6.32454343785624e+19	1.2605831681399e+19	6.83147155982473e+23	7.08783692161254e+19	6.80048119923605e+27	575261042965954	2.18630186225195e+23
98543.5813060329	2.99305544354118e+29	7.42344252513211e+19	24883.0006151459	5.82127494458116e+28	4.41394861053034e+29	1.24063167596741e+28	83452692.5971234	2.38353324505795e+28
7.81087603986182e+28	0.0957141506576725	4.97209952521129e+21	1.62557139458472e+29	4.43342467231148e+30	5.91717528767704e+35	1.43606169336567e+23	25015298453.7952	1.7825817299819e+24
1.36117087695591e+25	1.24140526010233e+30	133805.303776188	233987629624997	0.1385679358603	3.89001574337439e+19	7.29179117273482e+27	3.13009286900643e+26	9.17087541024401e+19
7.222392624925e+22	3.23777202080559e+33	2.83023654240555e+23	1.86414760288626e+32	1.31090675235417e+21	9.42179982611252e+27	4009565273.07404	1.99580821610326e+16	4.60426725529104e+22
2.63267074175614e+44	4.62971251988966e+17	1.50368286968854e+21	9.14392805622741e+29	3.31380052624567e+16	7.08766259719894e+23	2.94702445546651e+29	2.97302832818068e+29	2.14316078891761e+27
1921642253.45824	0.101090620746981	1161771.6202865	1130416.10461118	4.02528037617699e+29	4.48702676891807e+18	2.92140304023398e+24	462101536534165	6.56156191091254e+27
2.55378595982989e+43	133903.370607887	5.86048449284461e+19	5.87878881754437e+19	11.1372031760951	70568488.8547786	5.53071964497031e+17	1357523.93703065	165.160895605714
15.8783248829566	0.820922183256553	5.44297845041993e+33	1.22902878686414e+25	9.49308931698742e+25	6.67036839584334e+27	1.46349064850065e+29	8.88829186561679e+20	9.20555381021547e+20
1.49309005989561e+21	2.61936757932626e+29	8.73715068592024e+20	7.42892156139226e+28	6.91052620369865e+27	20854922933796.4	71.1938114995273	7.24358631590649e+29	5.89555377452364e+15
1.03707235980331e+26	3.24219892589713e+29	149238.168373853	7023836964.27219	9.6253868047205e+29	2.17487412768306e+21	5.05048544749484e+22	4.36721163445012e+28	6862970167.82761
4.99730239110831e+21	5.40803022165535e+29	0.00460450818425304	3.86070694134636e+25	6.8075686712651e+19	24635050.8693675	8.73993329433183e+27	5.55378874688384e+27	6.98821927530273e+27
5.71846705874646e+19	635821021207375	2.70721577102351e+24	2741109696.10055	4.9548433114573e+20	2.85660048423171e+22	209364.534266346	4.67413470491815e+19	131634202.409727
37514377914170.9	0.399920976793475	76.6661468508307	1.64327795406174e+21	2.11312852124212e+28	2.15391595416606e+24	3.86275932386379e+29	6517662534.51655	8.74452408601887e+27
3.26144648502448e+32	7439442005.80347	3.02031057199523e+29	1.42433921746701e+21	2.98171669120438e+29	6127607016.65187	31979586140940.2	7.05860492345359e+27	6.50368028866836e+19
1.13936372779862e+21	0.102083429456881	7.47661603522085e+19	8.99889353862528e+16	2.55274609443724e+15	1074302.59987001	13733211815.3514	1.46819600748988e+23	3.92049336224624e+15
2.12297986862675e+26	293581594551.526	584936436989764	2.40216423698045e+29	1.65697312019155e+32	2.33901743499576e+29	759045.727266416	2.76578320448234e+29	3.02227302775607e+28
3670777650684.19	150025414089.947	5.9462770193252e+27	1.25289171878141e+20	5.48918262979561e+23	2.10460089657915e+29	2.43089558759154e+28	5.93917300828832e+19	2.17199646906038e+20
68606856688.0044	1.74891595835538e+35	9.85750068992993e+35	4.83994750522434e+20	2.0042597593836e+33	700072922.184161	5.77292938183306e+30	6.89078912506196e+27	5.93890455315559e+19
1.78329051783193e+34	2.80642505448202e+19	4.65883097815154e+21	337041749777234	4.6680401279608e+29	265564424180938	1.49178073199347e+21	3.70499167117466e+20	1787848296.46863
4.80832127802545e+21	2.74151384483334e+21	8.54818715031199e+28	4.99090586613842e+26	2.96824616582602e+29	1547271.51102015	3.36930644212371e+26	1.71891482826443e+26	9.82069495674862e-06
34611950744046.5	0.00495718290610255	6.21438124057064e+19	6.30599204475325e+19	619451001179277	1.81691611629477e+23	2.3470978421794e+26	1.64029246553834e+27	3.27032501198717e+22
4.64315449039527e+21	1.48220320696037e+30	6.54195499634873e+19	6.55161405950809e+27	5.65317510697839e+29	6.86713074719522e+27	1.3290568439481e+29	7.57949339156923e+28	3.55351964649182e+23
1.02259990680819e+23	35804635603.0944	439554188103.619	5.83398850364211e+30	3.39532669996794e+36	3.8383314820073e+16	4.10944719156608e+30	1.11789125386423e+20	1.2611310002189e+21
1208125458.79134	7.03769601012516e+22	2.74881956742555e+18	9.16472481619279e+27	1.17417428828274e+28	8.77393018491284e+28	6.19126314681741e+19	1.89673408626469e+27	1.6510915566711e+16
6.82697104192872e+31	3.19479822085629e+35	2.81042685719871e+28	568.497020849761	9.65060927505515e+27	2.04448928204592e+20	3.84044218257388e+19	3.03168429028675e+26	1.78568661249065
545485816178323	7.13371327273212e+20	2.81951364888127e+31	1.25832563699346e+28	2.98656297004954e+29	1.24158153240483e+21	1.11437324601014e+28	7.67634377719692e+27	3.24358500143809e+20
11.929132056045	2.26480107239196e+18	1.83917890149843e+34	2.96409221274226e+29	2.9652843096419e+29	1.49546099754398e+21	1.60055229221808e+29	8.52210203908976e+20	9.28845480702782e+20
5.24882501867675e+29	9.2444823179812e+17	4.03154691060974e+25	507218139288743	1.39697104444621e+21	9.35304581087444e+21	6.65674579246409e+28	2762736327589.16	8816392537.68993
228665.717254674	2.21157711472918e+30	1829841.38246645	2.40111600596434e+21	648586854.647444	1.72057432067484e+20	8.13813649285072e+17	9876162.4015814	121425352028535
3116816151189.46	5.55500988491253e+23	1.48795390290147e+21	3.0382321778683e+20	3.12388562146209e+29	2.98431267898717e+29	3.38159259034782e+27	6.5728503839173e+27	4514152750.36176
143172924281.01	1.17790927595647e+17	4.53069477065107e+26	4.37348791217674e+30	17636632129407.6	1.90903676740235e+33	1.47411991908374e+21	2.95938450232002e+29	9.85886960912832e+26
1491.00843097028	6.54414879375412e+34	1.51748386760669e+21	581004498350683	2654172162.38979	636652798784748	3.3652727137933e+20	16637722923767	6228249731440.64
9.22898716340854e+29	3.11094867179835e+29	2.35735456037475e+19	1310820784.71653	8.17714262079742e+16	834966819715811	2688538689218.66	3.42493614328336e+22	2.43244291726095e+22
0.00054504250058389	9.94868627585771e+27	7.82368133831039e+26	1253.34519831459	4.49578199613451e+26	1.55546155676059e+15	6.949511527461e+27	1.77637252804764e+23	4.06265372600476e+27
2456.55435672425	2.96075047420651e+29	6.56380692163878e+27	1.65658173678712e+28	3.34567242324769e+29	107976892.596218	6.55670294784493e+27	158824081452.929	2.07780881281718e+19
1.035555190782e+30	1.14632987107423e+30	4.81510053471534e+22	4827.69752812095	11179.6195916857	803703838415.702	1185.25085096637	7.63565912466718e+22	1.44545677638013e+23
0.062888407475018	231637.628024761	1.46224722412052e+21	1.46827750694401e+20	2.19776729754963e+28	1.0155948050566e+28	6.28697756214126e+17	2.8165403417047e+28	1.47943128260433e+19
9.59441159135087e+34	359.657506289732	649904076829093	1.03612487313821e+22	48612.1959819807	3777214474.50424	649649070892509	8.73967203437159	649948569842209
27548163119.9102	41560574030.0103	3.16401166305814e+30	3.14033866967796e+29	6.37667036223689e+25	2.69101344538245e+20	85781110856.5526	2.63766405175648e+18	6.74399221124515e+27
62401946685.8326	173651.278391627	76170.5710613583	4.39117272010697e+18	1.22587721620934e+28	1.65162910730846e+16	5.60695053522625e+16	2.09569377387576e+25	1.47043073734969e+21
4.21096221050944e+31	4.43833546316291e+33	1.76269173671499e+23	38685822279243	2.40441842065983e+28	592233972272052	1.06900774690794e+23	3.47535740538011e+22	7.12554814146081e+20
721937414475089	9.67556208605387e+32	1.3966271686706e+32	9.73106721397033e+27	885597758786584	1.68053346341476e+28	6.25816131727824e+19	0.12740269930015	136486.07532037
969032332670.624	104210002936780	1.97578990598257e+25	3.00706506877878e+29	1.13933952114852e+23	1.22702805127806e+23	7.13647661801838e+27	6.85326521191166e+27	21590835.8075479
2.4240382364557e+29	6.97940541662212e+19	231395.536552571	6.79948884401105e+26	53011212177392.3	0.0457684304455719	3.83971560546477e+26	3.76630980962174e+24	13806.2213458311
1.58103856370538e+28	2.06142652066881e+33	6.61467388482853e+27	5.62941743440141e+20	7.41769193376618e+16	3.88304659217964e+26	71536572580661	37656154404700	7.07229002281612e+27
6.47632047556036	0.00297866669629842	1.03285575001678e+20	6.74722682434087e+27	38119550705785.1	6.81868424349677e+28	552782166370784	1.07404872469495e+16	27664001764530.7
1.76136282271391e+38	88.1921495621997	7.46475463116691e+27	2.62911694283274e+29	1.29133172278965e+21	1.33367560452564e+17	396960.862027206	27.6405455491858	3.45641411440481e+23
1.35684072061848e+21	9.56794315644639e+29	3.23686811065253e+31	1.97976463648506e+30	2.54672812883952e+29	3.55485890801987e+22	3936.35558989218	2.54576727733665e+27	1468272.02213052
1.84423874879718e+34	5.70400236833713e+22	2.38821093163229e+30	6.56129096517599e+30	297592664551151	1.8326602786269e+28	4.61818121650434e+20	24161850.3633525	2.92808819860824e+24
122.257148101121	7.15876699394626e+27	51594588133881.7	6.59560112103519e+20	1.77195187520121e+25	15579966766396.4	5.90448701647112e+19	1.53528917937042e+21	7429660.85078854
0.0139773625228858	1.27496001445822e+15	2.86201315249651e+30	2.96341983290733e+29	4.99892691219057e+18	7.26228242443918e+19	7.51507573956036e+27	2.95533271368594e+19	8.62647216006045e+19
2.91503069211365e+30	1090.60418644776	1.6818859396929e+22	1.47062965490906e+21	583368067117461	3.04197572822289e+29	4857389791317.72	26519240341.1606	1.19529631845883e+21
2.81926758987626e+21	3.60422889801431e+32	1.13479101348473	1259.87773934711	6.01268539036702e+19	1119.45938681292	5.25908582657338e+25	4.30020464873982e+23	3.70224452092043e+23
0.0311765445841286	28873836881194.2	7.24577610764984e+27	2.98154305516776e+29	3.04975791974992e+29	2.15457001173637e+35	2.97989928108908e+29	565289431782925	1.46131133471391e+21
126.88646245522	1.69388661380974e+27	3.18698503067981e+29	3.00408996905565e+29	7.32996826381332e+25	1.35765079254974e+20	2.68405937711093e+27	188938989689079	1.24909367948068e+21
2.4621719231148e+21	4.24250954372923e+21	5341274.83376622	6.80736403986844e+27	4.12938969910745e+19	1.37127593091866e+26	3.14308971029179e+29	7.27626293825748e+27	1.23326541411621e+28
4.71044516317497e+26	1.40396670392175e+27	2.04614992948589e+22	6.48768229285229e+19	2.48842823540593e+29	7.2047584105911e+16	1.50237339066438e+21	5768148911018.74	7.4199320987281e+25
24548.4405615113	5.84051789337987e+29	3.20519031066234e+29	1578233721655.33	1300404.03912212	5.27330146909137e+26	26998.2413059269	2.78837412273876e+24	66144.1550859963
4628915876.89265	5.04173291066286e+20	10711784153.4074	37333136886712.4	16379.2065821325	3054723906120.91	6.99309139588495e+27	2.85565927789778e+22	38690305745163.1
4.27465367493638e+36	4.02959039703614e+36	54712477197161.9	4.84508544458428e+19	2.56428025252587e+33	1.20196334165783e+32	6.21933808251248e+20	576692658929214	2.63243495578708e+29
1.39060793202738e+38	5.20174986209166e+35	1.45475338524087e+21	103910937.066835	38592573181731.9	616728821148770	2.58512391075648e+16	6.74570433659533e+19	3.09647017122953e+29
0.0155369393372986	2.40286202212227e+21	6.53529500658214e+27	6.08996856038962e+19	3899253593.68876	859979781685167	2.11105624109548e+23	1.12093179538474e+21	95273529551204.2
2.15911309187197e+16	9.714410509274e+41	5.14509820360393e+29	1.48271830226608e+21	7.07462296189628e+27	3.2293051919008e+29	2.25165267682248e+18	2.46289342098292e+28	542204666.614292
9.20578834691921e+29	509554517186469	2.88824970555212e+29	6.31058881053317e+19	422372217801.362	4.70765718698129e+17	1.25262457275774e+30	1.06052758903683e+17	8.34124988234584e+22
1.5197751440578e+19	418492925273959	1.05276166426395e+22	13849.3449138101	1.61339870259546e+27	1.95350619623394e+30	1.35218191405212e+27	2.96654397126857e+26	1.28712530097722e+26
1342.73673325742	1078791.98826208	1.94059350179241e+28	1.2801633158733e+21	100837.514709953	3.24512777879411e+29	1087840.6813135	1.33317571053078e+20	2.1627715602744e+16
1.48431141547203e+31	1.38453659155393e+26	5.31856193156697e+24	3.02373471278937e+29	2.99801473198402e+28	1.83662044611807e+15	2.93159728856546e+29	7.33086586827454e+19	3.39079054581887e+29
73.150768925927	1.05218210816526e+20	648301189.951827	6.99584301378572e+27	624558370.628864	1.72963404729816e+25	6.81581619111064e+27	137997.415537922	1.16288932067387e+27
5.16714052666221e+29	1.97766566958576e+20	5.02367597181063e+28	0.000519194362363409	9.07142548010169e+27	30724244.9392999	1.10854808628225e+28	123.938806944507	15157687403.0632
0.00467006032666215	0.0747124535007617	0.00649331354997905	61789616548951	7.06791746478656e+27	670585896.498631	3.04159504807125e+22	40000492485620	1.21409390734291e+20
0.00361193673062443	3.47687228450621	4.57236172046149e+21	1.516957636947e+21	4.60581889123297e+20	1.35846843384233e+31	1267.66303831797	58.1086512624373	7.95734640856876e+15
1.64702835476516e+41	4.7504098393579e+33	8.30083303913121e+36	2.92232110253551e+29	3.56678804624689e+28	9.21334599491437e+16	221545300492962	8.33846107576695e+28	39320518120343.6
94.7067190609482	1421.58082072784	2.50680769506556e+15	1.12104728337457e+21	4812947283.9576	639719711.855183	1.36754909332729e+21	2.3565498334527e+20	1.43919282282606e+18
1.99717072043367e+33	1.55415895194651e+32	5.28585837395417e+20	3.33632850589513e+29	3.88608327906247e+28	3.01546786554241e+29	2.94305405957584e+18	9.12353211818419e+27	5.10460809926571e+27
1.31595177835751e+15	28.520054014012	8.14780510956127e+35	2.5281547836424e+29	4.88865764665415e+26	2.38101039241694e+30	1.80220708918149e+25	7.68360320607909e+27	2.32319955006521e+28
1.62347211449911e+15	0.00994571400055636	3.01805645864124e+30	4415475.36503904	2.47254549909515e+15	595.312282812561	3.96150522730464e+25	15757949409.8063	45530243.5927145
1516.67926862347	0.00401281593108862	1.10555162738957e+22	2.38561979888965e+15	4.25009227365744e+25	3.88090619152275e+28	38660341444755.5	1.37303747954925e+18	116185053445.64
1.43094122032511e+20	2.3097709732949e+32	5.50809292804401e+22	0.00154334183299037	1.37061236677757e+21	3.8966661410832e+21	1.43858855904224e+15	1549623859068.93	2.9488676804966e+22
9.94633669109119e+35	1.60973548601719e+16	2.27932857451581e+30	76985877044410.5	6.37261944178561e+19	3.53763772574927e+16	2962.83692155891	4.7510546850415e+22	980042056650799
2.66319994645778e+30	473218198673545	17234.0201229587	1.42279433014007e+27	4.99210455882443e+29	3.53567877587299e+15	287822815234990	8.57483021744124e+20	2.29681808259539e+28
626741393069350	1.87759843890078	3.52894898111523e+29	3.0415182237065e+17	368444846.35652	5.99376209229242e+16	1.21762581582998e+19	5970547904713.21	575855260106150
3.26659532301587e-06	0.00396817933574133	3.18681868279361e+29	1785172.57378169	1.19397259430829e+25	2688746.58141338	1.86762488112606e+23	9.68547474426819e+24	5.75292024984553e+22
2.79366076381091e+33	1.90338513052736e+21	430471257738544	24.5089653189641	6.94051463745582e+27	6.68628996839111e+25	8340258916063.18	9701287478347.71	8.80325676367924e+26
5.94041820139419e+20	0.00529872263825738	308828.120140556	2.6962640299824e+15	4.99533771184846e+15	3.03793723647071e+22	9.78743428616384e+27	4012597158.16651	1.5601358250009e+15
0.000148205459345397	2860092382853.84	7.41625167090818e+23	1.77300429819149e+25	8.40922356229772e+23	6.36899045018786e+22	2.37861098100999e+25	561030226341.328	1.51820371779806e+21
3.74438007883292e+27	7.10352998777334e+37	9.90406751616145e+25	7.01842605046321e+19	1.56949570750829e+26	1.48448614815189e+21	7149149201691.24	1.76286765307523e+19	9.3422654422827e+24


==> NLP_plot/NLP_time_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	0.0516288333333333	0.107399225	0.154609066666667	0.211561275	0.332022916666667
2	0.0899247333333334	0.202499141666667	0.243239041666667	0.296208608333333	0.413385983333334
3	0.12422655	0.260205524999999	0.31196075	0.363633958333334	0.515546500000002
4	0.235161716666666	0.318011733333333	0.355284158333333	0.403312166666666	0.51222195
5	0.2315407	0.367514175	0.438993016666667	0.477982883333333	0.612945
6	0.281408716666667	0.432582583333334	0.504588933333333	0.605104283333335	0.806945983333333
7	0.346661150000001	0.497868458333333	0.574933016666666	0.690240616666669	0.961091183333334
8	0.367909333333334	0.560634233333334	0.643390325	0.733696000000003	0.957185783333332
9	0.4639308	0.650984399999998	0.713459874999999	0.810063358333334	1.04212813333333


==> NLP_plot/NLP_time_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.117429716666667	0.123729083333333	0.162364283333333	0.355590416666665	0.306417966666666	0.501695333333334	0.396405133333332	0.4728244	0.710073249999998
0.0837385499999998	0.205924266666667	0.12422655	0.335407783333334	0.333036916666666	0.411894633333332	0.863571766666667	1.7399413	0.469626366666667
0.134520566666667	0.241717383333333	0.260283616666667	0.318045149999999	0.612945	0.345159883333333	0.447229616666666	0.719760566666664	0.677479950000001
0.230995566666667	0.283503699999999	0.353146133333334	0.429394416666666	0.590607433333334	0.46118655	0.513109966666666	0.510140733333334	0.688578716666664
0.0914927666666667	0.22396195	0.285162816666667	0.317978316666667	0.507547433333334	0.314308516666666	0.486045933333332	0.735921833333336	0.780090550000001
0.113367366666667	0.204636733333334	0.303043483333333	0.430738466666666	0.415487716666667	0.436973483333334	0.504156716666667	0.625290183333334	0.995447549999996
0.0727815	0.235438116666667	0.302177383333333	0.540719216666666	0.363955833333333	0.4254691	0.588352516666667	0.555191316666666	0.855356633333334
0.2491806	0.242791783333334	0.260127433333332	0.3066199	0.505926616666666	0.431121216666667	0.393589966666667	0.711788633333334	0.652058966666664
0.0516288333333333	0.128388783333333	0.310044266666665	0.252998249999999	0.528427483333334	0.511546283333334	0.632367933333332	0.9121228	0.676485383333334
0.154601316666667	0.402047766666668	0.282166633333333	0.3093678	0.385786683333333	0.380728166666666	0.4950051	0.840711033333335	0.911781700000001
0.127645033333333	0.167529266666667	0.255902916666667	0.312177183333334	0.374445316666667	0.486899466666667	0.736627866666666	0.674020933333336	1.08279633333333
0.126994716666667	0.240295066666666	0.325848383333333	0.346706500000001	0.541607233333333	0.453861649999999	0.603293333333333	0.55406325	0.732541216666665
0.238274366666667	0.259628133333332	0.285225133333333	0.406656083333335	0.457226766666667	0.770475266666665	0.522448433333332	0.669674633333335	0.642091666666665
0.183007233333333	0.332778599999999	0.26909665	0.457932199999999	0.357546633333333	0.612766033333335	0.849706133333336	0.559888583333333	0.898560733333335
0.178672266666666	0.291013233333333	0.350988483333334	0.393537000000001	0.405555716666667	0.664144750000001	0.563027149999999	0.563502450000002	0.782615933333331
0.0910912	0.106706616666667	0.2155631	0.405801416666665	0.593924716666667	1.70392406666667	0.711097316666667	1.03534403333334	0.784927833333335
0.192369166666667	0.231166033333334	0.176424316666666	0.321434116666666	0.198977766666667	0.491928883333335	0.571011933333335	0.9510263	0.837366733333335
0.268300983333333	0.334065766666668	0.36327045	0.460485383333333	0.456312516666667	0.384259783333332	0.445865249999998	0.865967483333331	0.9394164
0.167511233333334	0.280405183333333	0.349226	0.374704916666668	0.397326833333333	0.493459699999998	0.571790716666667	0.684657450000001	0.801594533333331
0.1292221	0.15827055	0.366753666666667	0.437071716666669	0.438311033333334	0.461535383333333	0.764953833333335	0.551564216666666	1.04212813333333
0.230256833333333	0.20256915	0.300260733333332	0.302724733333333	0.232449283333333	0.433188400000001	0.552386016666666	0.542297666666667	0.6598381
0.0921087	0.142742133333333	0.458670766666667	0.456691000000001	0.446317833333332	0.414741616666667	0.747345116666669	0.790524733333334	0.827503366666663
0.207841133333333	0.319815366666667	0.2668839	0.364598083333334	0.3584787	0.667767750000001	0.346661150000001	0.5034763	0.796859733333332
0.42584775	0.288097	0.229991116666667	0.301076816666667	0.493141733333333	0.520939016666667	0.674048400000003	0.69785815	0.488498833333333
0.106350333333334	0.15552485	0.140373616666667	0.361878416666667	0.4408735	0.341677716666666	0.482818116666667	0.687167099999999	0.782384550000002
0.238946800000002	0.305336566666667	0.378522516666667	0.3198507	0.433194516666667	0.470198083333334	0.396448116666667	0.726733550000004	0.649909833333333
0.163164866666667	0.1022888	0.223746	0.322615949999999	0.440207216666668	0.759738933333333	0.727146966666668	0.589614000000002	0.820316499999998
0.0940211500000001	0.135789133333333	0.292404033333333	0.341887583333333	0.427547483333334	0.305880916666667	0.644105933333335	0.957185783333332	0.771509066666667
0.191376466666666	0.1362707	0.405912666666665	0.472406466666666	0.554639366666665	0.502386733333333	0.769090683333334	0.616262766666667	0.6626679
0.305841566666666	0.32935	0.254132433333333	0.35277545	0.465041633333334	0.428276583333334	0.422916683333333	0.617651066666664	0.827839766666664
0.233663733333333	0.224608266666667	0.2527828	0.350629916666667	0.450997183333334	0.455202733333334	0.431517733333333	0.569791483333334	0.590463383333335
0.15992945	0.399043883333332	0.336732116666665	0.368479416666666	0.5390097	0.446927816666667	0.763886583333334	0.560692550000001	0.840221049999998
0.332022916666667	0.2376579	0.280120666666666	0.31890875	0.502235916666667	0.431976766666666	0.479528366666667	0.613110983333334	0.708662633333332
0.145884733333333	0.261103133333333	0.41669705	0.501714599999999	0.43803035	0.300143566666667	1.06448453333333	0.790725349999999	0.686370666666666
0.145176733333334	0.108452733333333	0.303002616666666	0.359426383333334	0.354279866666668	0.506791133333334	0.737714099999998	1.1175821	0.748224933333333
0.2242606	0.380337	0.311826083333333	0.328298933333333	0.439675	0.478940816666668	0.606822683333334	0.76560996666667	0.880645533333334
0.2200042	0.372617133333334	0.299715883333334	0.415127633333333	0.536361199999999	0.710391266666666	0.6082709	0.944147133333331	0.729085166666667
0.154925383333333	0.301418516666668	0.302884566666667	0.648074533333333	0.562515766666667	0.565253550000001	0.841764399999999	0.709040966666667	0.717523000000001
0.273646283333332	0.256146466666666	0.395632316666666	0.380692683333334	0.44608575	0.552576916666667	0.600450100000002	0.678234216666667	0.547578333333335
0.158345233333333	0.231604916666667	0.515546500000002	0.812995716666667	0.388784066666666	0.477861900000001	0.484705833333334	0.804519250000002	0.617711316666668
0.154783933333334	0.23852055	0.590891749999999	0.854013783333335	0.458736333333334	0.508154683333333	0.5461344	0.699824766666666	0.666981783333333
0.234535249999999	0.244979883333333	0.374023233333333	0.341798933333333	0.323463233333333	0.34539875	0.534421416666668	0.569728899999999	0.646234116666666
0.155369033333333	0.227514633333333	0.291950600000001	0.347177316666667	0.324721266666667	0.389538366666665	0.641416200000002	0.492591916666666	0.589410033333332
0.305938683333334	0.542516683333334	0.346482983333333	0.400822916666666	0.359025916666667	0.426209083333334	0.558874916666668	0.73147016666667	0.64038278333333
0.194202599999999	0.312614016666666	0.382096316666667	0.399525283333334	0.591264749999999	1.35020718333333	0.573346416666665	0.659814750000002	0.697786883333336
0.0921671666666667	0.361162533333334	0.364410150000001	0.51222195	0.47649645	0.526158933333334	0.731278016666668	0.494597999999999	0.666907466666665
0.564617566666667	0.297642166666666	0.361457916666666	0.235161716666666	0.437791850000001	0.49606295	0.636979733333332	0.638408933333332	0.806847633333335
0.0541399166666666	0.275752316666666	0.590546583333334	0.315132333333333	0.451935383333333	0.421428733333333	0.642320849999999	0.663219933333336	0.867344866666666
0.1005621	0.29477505	0.76412465	0.355003516666667	0.381797133333333	0.477610149999999	0.737361716666665	0.629921516666664	0.629011400000001
0.19743685	0.267223916666667	0.26870965	0.286211983333333	0.328717266666667	0.508873200000001	0.467816116666666	0.693785666666666	0.770598016666668
0.08458745	0.262078083333333	0.2681418	0.336800949999999	0.461015383333332	0.806945983333333	0.578366433333333	0.661278283333333	0.675006233333333
0.12725225	0.204377283333333	0.252052383333333	0.354172	0.440703749999999	0.447348016666668	0.516121033333333	0.629244266666666	0.601978700000001
0.154616816666667	0.174721383333333	0.419435933333333	0.407488983333333	0.458033700000002	0.484954983333332	0.438534916666667	0.519006666666667	0.807884616666668
0.108168183333333	0.193795866666667	0.229252433333333	0.308691066666666	0.494169483333332	0.427849216666666	0.452262116666667	0.570569666666668	0.592534583333332
0.148693133333334	0.23300105	0.258015449999999	0.316778416666666	0.42053435	0.4625512	0.570502999999999	0.639331299999997	1.00216766666667
0.221693683333333	0.261189633333333	0.298202533333334	0.33831225	0.588402016666666	0.524713683333334	0.706432833333335	0.269057416666666	0.654912483333333
0.119402783333333	0.242966416666667	0.402076966666668	0.347622966666666	0.444547566666667	0.509814549999999	0.490982083333334	0.554584233333335	0.46517465
0.106630266666667	0.134850766666667	0.336099366666667	0.332979116666667	0.428839	0.281408716666667	0.594876016666666	0.642291899999998	0.636296816666667
0.485035816666666	0.291038200000001	0.685248533333332	0.3507459	0.410667483333333	0.524446466666668	0.64431685	0.707168716666666	0.878444666666666
0.0650101833333334	0.102470483333333	0.183174816666666	0.440372866666667	0.491242500000001	0.506799566666666	0.4986713	0.607657583333333	0.631690499999999
0.268916266666666	0.25641245	0.378356650000001	0.355564799999999	0.380992616666667	0.553388983333335	0.595921733333332	0.388166316666666	0.696635283333335
0.1986198	0.413385983333334	0.34268735	0.460132216666667	0.503146083333334	0.529516516666666	0.90223736666667	0.582285233333333	0.572234083333334
0.328511616666667	0.3211567	0.526589633333333	0.400496383333333	0.453093316666667	0.552994033333333	0.943833766666665	0.558978049999997	0.656602583333333
0.121705766666667	0.3792578	0.232970866666666	0.377090316666667	0.341955983333333	0.465568066666665	0.961091183333334	0.430493533333333	0.4639308
0.0686795833333334	0.216368816666666	0.385944716666667	0.383893100000001	0.456524366666668	0.493597283333333	0.59676195	0.78407085	0.749134616666668
0.118618116666667	0.201019	0.246072083333333	0.293343266666666	0.696068783333333	0.566988933333332	0.846674466666667	0.582823333333332	0.776268900000001
0.1993665	0.226391733333334	0.232604833333333	0.257395466666666	0.305696766666666	0.359861083333334	0.589892183333335	0.573508750000001	0.720312833333334
0.117118516666667	0.506410099999999	0.4045336	0.306998783333334	0.444034566666666	0.661111366666665	0.537777666666666	0.443057516666666	0.586768050000002
0.0935878166666667	0.233028899999999	0.388904133333334	0.384704616666667	0.5043768	0.466577349999999	0.532059983333333	0.644488750000001	0.677802466666668
0.0841183000000001	0.264582216666667	0.311314916666666	0.392731566666668	0.717843766666665	0.543828799999999	1.04734046666667	0.764567299999999	0.693398416666665
0.2397421	0.321409516666667	0.405497933333334	0.488481166666665	0.368889533333333	0.528533966666667	1.98365876666667	0.521948383333332	0.568828050000001
0.156792633333333	0.372998383333333	0.290985866666666	0.398596500000001	0.31695985	0.51418485	0.541858783333334	0.78868485	0.554543166666666
0.185850316666667	0.235263266666667	0.318212650000001	0.366172266666667	0.453844783333335	0.684945483333337	0.789494783333332	0.586635983333336	0.8122421
0.213419916666667	0.262097383333333	0.373369716666666	0.3460462	0.669550666666665	0.446836316666667	0.473522816666667	0.857160033333334	0.707372466666667
0.125178933333333	0.245459133333333	0.330877566666667	0.281680900000001	0.383562299999998	0.519894733333333	0.478275833333333	0.585623766666667	0.705836650000002
0.0922550666666667	0.301472583333333	0.34185815	0.397069016666665	0.345088416666666	0.641608466666667	0.580618933333331	0.568421766666668	0.998577900000001
0.1963801	0.404246766666666	0.232969583333333	0.257501133333333	0.330957333333333	0.568097383333334	0.565221033333332	0.840566033333334	0.644283916666665
0.223117316666667	0.272100833333333	0.324337533333334	0.313160749999999	0.459062366666667	0.583165366666667	0.564110216666666	0.560575916666667	0.769937333333334
0.193168966666666	0.205315933333334	0.315339716666667	0.331417216666666	0.444535433333333	0.761254116666665	0.500603233333332	0.779713650000001	0.846494133333335
0.111402616666667	0.27567845	0.341437616666667	0.426532533333333	0.271295716666666	0.407660933333334	0.405003850000001	0.715749700000002	0.701309733333335
0.197816216666667	0.277495550000001	0.360619333333333	0.383529316666667	0.422835716666666	0.427899266666667	0.473545183333333	1.15040418333334	0.801872116666666
0.0943120500000001	0.230337383333334	0.255241033333334	0.315460600000001	0.30616	0.378763466666667	0.42915365	0.413032900000001	0.636558366666668
0.145031466666667	0.249893566666667	0.316775683333333	0.12545395	0.500374	0.501545816666667	0.545517266666668	0.394626816666667	0.696685199999999
0.0656144833333334	0.202429133333333	0.2073153	0.368127366666667	0.479335416666667	0.638450966666668	0.610060266666664	0.548752483333334	0.770668700000001
0.05735325	0.133683716666666	0.363997466666667	0.310051066666668	0.366138816666667	0.717155066666668	0.642864349999999	0.367909333333334	0.732829333333331
0.0714007666666666	0.201245316666666	0.294335816666666	0.35752625	0.419272233333331	0.667883583333335	0.497065616666666	0.663877916666665	0.7168465
0.1424949	0.158734083333334	0.182963883333333	0.25738645	0.2315407	0.424185566666667	0.451640766666667	0.749397099999998	0.702776116666668
0.210100783333334	0.255829816666667	0.329739283333334	0.34131785	0.406621250000002	0.692588916666668	0.534744999999999	0.699563916666667	0.690663733333335
0.0783078666666667	0.469637700000001	0.359263150000001	0.427206966666668	0.418131816666666	0.625368383333333	0.561881066666666	0.816209633333334	0.792595050000001
0.122757	0.117348683333333	0.312812550000001	0.286486116666667	0.460574483333334	0.366722666666667	0.605149283333335	0.571384666666667	0.635732433333333
0.113937583333333	0.124406083333333	0.333018100000001	0.424604533333332	0.426363299999999	0.597442533333335	0.607636716666665	0.713731916666665	0.619185966666668
0.124243316666667	0.243511666666667	0.312095416666667	0.158573783333333	0.318965400000001	0.569111066666666	0.614414100000002	0.801206449999999	0.76143615
0.14392275	0.213132433333333	0.267640133333334	0.363229783333334	0.347402466666666	0.587441616666666	0.444526533333334	0.695495583333331	0.960942966666667
0.213021766666666	0.252063883333333	0.272840633333334	0.492389133333332	0.47663035	0.619747300000001	0.577511766666667	0.682397450000002	0.827645950000002
0.130223483333333	0.168041516666667	0.3137725	0.369248066666667	0.365284633333333	0.71429585	0.535387983333333	0.935685333333335	0.748015616666668
0.0884836333333335	0.132288	0.336099400000002	0.338603566666666	0.428399049999999	0.701985533333334	0.757766483333335	0.635596299999998	0.907250133333331
0.21808755	0.321748083333334	0.250259916666667	0.3068348	0.423016233333333	0.67793533333333	0.576519616666667	0.589021716666668	1.03344598333333
0.169680566666667	0.0899247333333334	0.25138075	0.3750963	0.35986215	0.745503366666667	0.72002415	0.526677516666669	0.694258383333333
0.0921559333333333	0.205070866666666	0.436280049999999	0.4471939	0.54828145	0.705303616666665	0.7651224	0.559151566666667	0.970534300000001
0.1601382	0.312678133333333	0.1925597	0.352506233333334	0.472051499999998	0.712469816666665	0.512452416666668	0.727156900000002	1.19605735


==> NLP_plot/NLP_vio_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	1.99450456963416e-07	2.70979877400879e-06	6.43005182522583e-06	9.76216689242693e-06	2.00608271590406e-05
2	8.66325212522251e-08	1.35318656806571e-06	3.7226015426548e-06	8.93167410477585e-06	1.72104269358668e-05
3	1.97161077672425e-07	1.28501262313535e-06	2.74406478945967e-06	6.07128417032264e-06	1.25241216035315e-05
4	1.13592712595689e-07	6.68165374367953e-07	1.9432950985396e-06	5.81988216055004e-06	1.20605263817172e-05
5	1.49532953328674e-07	8.10457995761326e-07	1.57397060965939e-06	4.19405172832367e-06	9.04952021575645e-06
6	1.47398131685369e-07	6.85252593252139e-07	1.68460648554292e-06	3.90268141032782e-06	8.37736533859657e-06
7	1.21736662556104e-07	8.22142207552208e-07	1.73283246416092e-06	4.07002901229483e-06	8.60626673565568e-06
8	2.20713637238158e-07	8.3491238483683e-07	1.65565193459694e-06	3.49258336504345e-06	7.38018354514192e-06
9	2.64975964043776e-07	1.10167416916787e-06	1.96206423462302e-06	3.95157674211079e-06	7.94048932529755e-06


==> NLP_plot/NLP_vio_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
2.00608271590406e-05	1.32645910826834e-05	6.82367151678964e-06	6.02602356514878e-06	6.27768131108107e-06	3.9173794844385e-06	7.85154186312698e-06	1.69611119528457e-06	1.99974217494209e-06
8.07242194762747e-06	6.82559445292288e-06	4.0855708615917e-05	5.70275635700113e-06	8.30019034829543e-06	4.25785312270705e-07	2.37120164286389e-05	1.42905491549729e-06	8.80160118050741e-06
8.16885264577627e-06	8.66325212522251e-08	3.5801944747868e-06	5.9710444308414e-07	1.03776924344906e-05	4.94913239574571e-07	5.11205781287699e-07	3.74876798131529e-07	3.5281822456892e-06
1.15823625243539e-06	5.40144024868683e-06	3.28864199936327e-07	4.8746442576908e-07	8.44346916272185e-07	2.45796450877396e-06	8.32830359121395e-06	2.20713637238158e-07	1.48002911466022e-06
9.13284791903557e-06	1.07433246945843e-05	1.23504159418887e-06	9.90170913027548e-07	1.31628097931741e-06	6.0143726786227e-06	8.26079373849955e-07	4.92951244057055e-06	4.40909805124456e-07
5.93855845873459e-06	2.37214959492051e-05	8.29254817617117e-06	7.09815985246355e-06	4.1845863284348e-07	3.68408638122752e-06	1.29796507525388e-06	5.22921274795873e-07	2.48477732915893e-06
6.18447699012677e-06	1.39804661861852e-06	1.28448751254839e-06	1.26103885761142e-06	1.57950473019173e-06	1.40765072924011e-06	3.89345755552678e-06	1.03312756033699e-06	1.05072825715147e-06
8.60441238118709e-06	1.89897259060128e-07	3.68026947503967e-06	2.51670334624338e-07	1.97265087769294e-06	4.17236965422063e-07	4.88485418544022e-07	1.49734900004028e-06	3.22445084497951e-06
6.72827145808669e-06	1.3395782978887e-05	3.83800488409597e-06	5.8144289896353e-06	3.65103004835537e-07	2.32143354284354e-07	1.43067048465062e-06	1.28152436739421e-06	1.69732841577411e-06
8.16402821358572e-06	1.37414559531548e-07	9.65445925681704e-06	7.54449608217356e-06	1.22020103113241e-06	1.17720148067911e-06	5.85518351547647e-06	4.70530790672318e-07	2.7237495907442e-06
2.40186773550755e-06	3.79328276357491e-06	7.17429003170567e-06	1.56839162411047e-06	1.76653458944243e-07	1.7028327990116e-06	6.59667534563377e-07	1.66564619086614e-06	1.16027332253851e-06
6.67143474207543e-06	2.14421313243091e-06	5.12185740475226e-06	5.85997994283719e-07	1.14469045076754e-05	1.70744267813686e-06	9.80375593102878e-07	8.01414551493267e-07	1.96433926698441e-06
1.78799518272419e-06	1.12084311779809e-06	2.54242282429762e-06	4.69148455216339e-07	9.35842123565844e-06	7.10335771201831e-07	4.84926413942658e-06	3.15627603476865e-06	5.87087140379811e-06
7.09713348430452e-06	3.06005748934579e-07	1.42292331119925e-06	7.82151377450024e-07	1.90895429693846e-06	3.60961882772129e-06	2.85683902090383e-07	1.50177615983425e-06	1.21230120142479e-06
9.68611141939635e-06	5.7271088008436e-07	9.71532744477788e-07	7.75547180577425e-06	1.23320522332775e-06	2.58732150868975e-06	6.19237988488301e-07	3.8737803174394e-06	3.6917623817056e-07
1.51372243548672e-05	1.10590685817387e-05	1.46049735465219e-06	1.86285636924072e-06	1.49532953328674e-07	5.46123507790109e-05	4.0439385292712e-06	6.67651619135699e-07	1.42145484827331e-06
7.94229774678392e-05	2.79600251759053e-06	6.93604171967191e-06	5.56294013978268e-07	6.51331958402557e-06	1.48026523068137e-06	8.73081773891671e-07	7.25811541701926e-07	1.83497803979416e-06
1.84717874231188e-06	3.22947694149283e-07	1.19593047265674e-06	3.02929135985735e-07	1.13466862704248e-06	1.89327295042123e-07	3.48549368133151e-06	2.77413804150859e-06	6.03377314749184e-07
8.08786085659818e-06	5.85164386109373e-07	2.50242758068758e-06	7.65985736448349e-06	5.64382700139593e-07	2.58396092286025e-07	4.32060564097003e-07	8.80445999409257e-06	3.80018381235394e-07
5.12649438627264e-06	0.0018443539826456	0.000302547628932554	0.00024226998463051	4.21795531740716e-07	4.06994046200926e-07	8.18205041254461e-07	1.09399347021511e-06	1.93508388357194e-06
2.33949047579199e-05	6.07966836707228e-06	2.49583474659801e-06	3.1341045243309e-06	3.41092637701242e-06	5.33873053626235e-07	3.20084546739527e-06	1.98495108236613e-06	7.73976568137907e-06
1.68004664272969e-05	1.68780882431795e-05	5.53134736414433e-07	1.23609069360708e-06	1.31496289141341e-06	2.05889430499273e-07	1.28828535810033e-06	2.41331198960438e-06	8.02168590128606e-07
4.18099668206273e-06	8.28168874440454e-06	2.03697898244759e-06	1.01895632599949e-05	2.32956035602495e-06	3.90512580734459e-06	9.46942845771994e-07	2.74277607626679e-06	5.12919050926763e-06
2.08369823912619e-06	7.02135722260681e-06	7.2025511941437e-06	3.87409606451838e-06	1.15238885090019e-06	9.0042990496253e-06	1.34067579149258e-06	3.45319739528041e-06	1.28895497186184e-06
7.84277187261626e-06	2.58890757208518e-05	4.75100343219889e-05	1.41332781621647e-06	5.92936956142608e-07	7.3198409116515e-06	2.84577096116022e-06	2.80613659013172e-06	6.79814707395953e-07
1.99338958931892e-06	1.99385254012525e-06	9.88811528962463e-07	3.79132785147118e-06	1.1620304695148e-05	5.57934885284469e-07	1.02346315877553e-05	1.18656351638896e-06	7.94048932529755e-06
0.000436385718139108	1.00045465779757e-05	6.81119473628679e-06	6.92720358336398e-07	9.2884006666627e-06	1.6934547772743e-06	1.21736662556104e-07	7.02210557548821e-07	5.53698165678759e-06
1.83436541682292e-05	9.69561737878405e-06	1.58212385476419e-06	1.05271718610356e-05	4.69110252065974e-07	4.42823857205177e-06	4.41720673049209e-07	7.33814796143237e-06	7.08929271403584e-07
6.67170739600513e-06	5.71679675497733e-06	1.71569739074173e-06	1.46836173781084e-06	3.1877363492567e-06	3.67340478563127e-07	2.22175987784538e-06	1.48881195866643e-06	3.79967000132771e-06
2.01238740824006e-06	4.45777054534647e-06	2.59024697014942e-06	1.05959003679935e-06	2.05966169042499e-06	3.90023701331105e-06	2.03903599938383e-06	4.25844100683449e-06	3.00231461212989e-06
6.48849018142801e-06	2.25269748737983e-06	1.76339114450289e-06	3.34479097053645e-07	1.62052802581318e-06	1.67575819381153e-06	4.18493393408021e-06	1.59278735311074e-06	3.90175238341276e-06
3.04187939170878e-06	2.45187642066262e-06	4.9470120663594e-07	2.69657594197605e-06	1.03077483811093e-06	6.73373945048183e-07	1.93537758837595e-06	1.41700954399446e-06	1.34175836078929e-06
9.62728861405145e-07	1.30832651751289e-06	1.80805486429608e-06	8.2211591478304e-06	2.79082588462709e-07	3.74317242076592e-07	1.90382104168329e-05	1.09823599102341e-05	2.39717147687248e-06
1.62364244316732e-06	8.70939493503688e-06	1.34214167919061e-06	6.43610390399507e-07	6.90014827946134e-06	8.14117022074345e-06	3.10497220181535e-06	1.05501339623671e-06	0.00504196353846708
4.77228529419814e-06	5.12208966613537e-05	6.10609163614209e-06	7.34958876413033e-07	1.23619844153826e-06	1.87862793518678e-06	1.02653409279474e-06	1.24175471450522e-05	2.44991483173273e-06
1.39088921152775e-06	1.70878372817371e-06	1.06238109942591e-06	5.18995175710183e-07	9.30439317842202e-07	3.93152837509583e-06	2.65074838859654e-06	8.65476657570252e-06	1.043360761524e-06
2.63819323489956e-06	1.13252904643951e-05	3.78210279700086e-06	8.38828257809807e-07	4.85698134072843e-07	3.05447637623713e-06	8.39101379265221e-07	9.96508512592323e-06	5.79387024130189e-06
0.000408363612626963	7.18194444035772e-06	2.74991508183044e-06	2.17171519795167e-07	8.16291327331748e-07	1.44357692084154e-06	1.70998629162727e-06	5.23481042868923e-07	1.77767598571029e-06
4.57657172436843e-07	4.89919913447547e-07	1.28553773372231e-06	5.12283586800999e-06	9.83160687043072e-07	1.6133073648672e-06	3.5259222209995e-06	1.00420623029847e-06	1.29113686323691e-05
2.49262312255939e-06	1.90264899992305e-06	1.01490062976578e-06	6.03426765402593e-07	9.41391877356429e-07	6.63308684365739e-07	7.40518506518874e-07	2.4788041856538e-06	1.23351559506121e-06
0.00124965465080265	8.88611344397071e-08	1.0986112194917e-06	2.30043960836381e-07	1.76486040642798e-06	1.48728848931717e-06	3.61532920341678e-06	4.33026413890819e-07	1.21749869602359e-06
1.16070147153162e-06	4.38794993630036e-06	1.4662263374469e-06	5.18974389816795e-07	3.40320583327448e-06	7.20648459915513e-06	2.37748823163353e-07	7.73169380879901e-07	4.00140110080882e-06
1.14668968226664e-05	1.63495445897055e-07	6.2725569950628e-06	8.78370016850155e-07	1.47713466001999e-06	2.47482868373505e-06	7.57445070995578e-07	2.06240723084005e-06	5.62912563360198e-07
1.09753695909376e-06	4.23781732067363e-07	3.09814338281256e-06	2.38971487737105e-07	1.29066910929676e-06	5.0937047557098e-06	3.52544559220971e-06	2.90732736938887e-06	6.6894463803327e-06
0.000211095763560928	4.66419508491762e-06	3.36149544720602e-06	1.33434640349483e-06	1.98666091205668e-06	1.0360547519489e-06	8.12254212764763e-07	8.59156247871718e-07	3.17853348994688e-06
5.72002081155459e-06	3.42943091900111e-06	2.15361161872568e-06	6.74437107803679e-06	1.56843648912705e-06	8.33236911440549e-07	9.38214448227156e-07	2.71238536742093e-06	1.72599875657574e-06
3.99812947915437e-06	3.38023906761842e-06	6.1273578098528e-07	3.42509056988627e-06	2.59731079052379e-06	2.36121686214535e-06	2.23661659850993e-06	8.64604523601043e-07	7.41791733899211e-07
8.27790282337953e-06	1.69521757319158e-06	8.10488972446261e-06	8.24435401683421e-06	6.79620299886834e-07	2.05131433472512e-06	1.98840250133225e-07	1.76517800418307e-06	6.58905208801589e-06
1.02426256866353e-05	9.08015946340587e-06	1.97161077672425e-07	1.20605263817172e-05	1.55927608486008e-06	1.92020289593864e-06	2.0736536516421e-06	3.37728772243501e-06	4.5390904426784e-06
7.60143766809045e-06	2.55873657536293e-06	4.77614479398383e-06	4.66916660618622e-06	9.04952021575645e-06	2.67393367817841e-06	3.97217932150695e-06	3.38399326060834e-07	1.09256576281886e-06
8.45491986336405e-06	7.22608985044559e-07	5.87309501400013e-06	7.00819335481706e-06	1.93757205575046e-07	7.11541607075969e-06	9.62672686300622e-07	5.82470206830776e-07	3.57994243608782e-06
1.54071375604438e-05	1.00765136281863e-05	9.45455949044605e-06	1.01020789911727e-05	3.43832654451826e-06	3.05819803574297e-06	6.96315819503609e-07	3.51829144196467e-06	4.12955702272511e-07
6.81224172877082e-06	4.92716232342039e-06	2.55398674950748e-06	1.36953862153733e-06	1.77240953995461e-06	2.76813300016967e-06	4.20354401480007e-06	1.40487147512953e-06	1.23982301214302e-06
2.9871383028842e-06	6.61603607374044e-06	7.9116673052254e-06	2.53521115215467e-06	2.88087800024567e-06	3.1687331195296e-07	5.1113789298644e-06	3.46687528812223e-06	9.44803051327811e-06
4.50874984849262e-06	6.53793999613218e-06	4.71787209768707e-07	2.96833524635054e-07	4.96594424193031e-07	9.12552495208052e-07	5.24596139993783e-06	8.61511137510588e-07	2.07573252171017e-06
2.78140431311802e-06	1.60107088692518e-06	7.35277740637752e-07	2.74840130009714e-06	1.53115546606269e-06	9.35970344222999e-07	1.10351106370407e-05	7.25036926527839e-06	1.09785758098738e-05
3.94496294520152e-06	7.18254503623284e-06	2.65316644483807e-06	7.6370782037781e-07	1.07856207363719e-05	1.19388256822317e-06	9.53237674683471e-07	1.18580954392572e-06	5.2010235249377e-06
5.21201637462906e-06	3.98200052671845e-06	4.69516724185345e-06	1.13571549647996e-06	5.79759057806253e-07	4.46931758858264e-06	1.31284779732177e-06	5.8961587149145e-07	1.01234242236986e-05
0.000234462932436164	6.54421957541063e-07	2.5950870560093e-07	1.08483817161689e-06	2.94215572962768e-06	9.75106667968086e-07	4.42029718723015e-06	6.55061685824701e-06	4.22613677768247e-07
1.39605328727142e-05	1.0800840045493e-05	7.2060038960528e-06	5.30772591327285e-07	6.9219038265067e-07	7.98155922590582e-07	2.12193600261792e-06	1.50766178734609e-06	4.36548145918558e-06
3.40367637408079e-07	6.10938753729112e-06	1.32720437456598e-06	2.40972901672729e-06	6.4404715343953e-06	6.99855818659528e-06	9.29836130127302e-06	5.13081839074309e-06	7.68592103120302e-06
2.61473374403576e-06	1.11155486931525e-06	6.03647670450319e-06	9.02828243568021e-06	7.51647477044439e-06	2.24111280131698e-06	1.18366187029537e-06	5.02470405202829e-06	4.41772732678361e-06
2.39207697331351e-06	2.24195146095298e-06	2.13637246358755e-06	6.28430510858646e-07	8.88145007240872e-07	3.55073226099289e-07	2.06983166665953e-06	5.76544626740734e-06	7.44601292633286e-07
2.58862914173652e-06	2.80519072856502e-05	0.000157211727913588	7.21796027752797e-06	3.28113903769189e-06	3.44921513045771e-07	9.2144845330322e-06	9.52724269405111e-06	2.49190630047744e-06
2.65148670284077e-05	2.26915639982658e-06	9.96428859043919e-07	2.02373382783848e-06	5.34978140419596e-06	1.70995521600232e-06	2.43104635349461e-06	1.64879763655569e-06	1.95978920226162e-06
1.9459184795421e-05	3.66264102311109e-07	9.73843852024314e-07	3.3031773392922e-07	1.91000743660849e-06	2.88754694086069e-07	1.49846221980259e-05	2.18908922152386e-06	1.20964772306973e-06
1.99450456963416e-07	3.6519203217347e-06	7.80435146979785e-06	5.91870988878491e-06	3.75309782414679e-06	7.79671018594219e-06	8.83883190694323e-07	1.39083899354111e-06	1.17080676649396e-06
3.77950263371773e-05	4.93458604586503e-06	2.06648739240683e-06	1.13592712595689e-07	7.17611397534502e-06	4.80229499485082e-07	1.88251643104542e-06	4.49667145498156e-07	4.22255136282605e-06
1.1495322502636e-05	1.94792315801745e-07	9.84242208915131e-07	3.11592342144162e-06	3.06141267366992e-07	4.36833969158568e-06	4.35968894876905e-06	1.66250623263819e-06	3.7210947739698e-06
4.19723389107063e-06	3.51761012113566e-06	5.95767249089718e-06	8.92940665369549e-06	4.32591117856856e-06	1.56892839255044e-06	1.10823308007921e-05	3.11273707005212e-07	2.64975964043776e-07
5.4207598935827e-07	1.0554887392572e-06	3.90681874679646e-07	9.97817440660307e-07	3.42959520401452e-06	6.91544723152582e-07	1.19521432027708e-05	4.50403691712131e-07	3.61305903823219e-06
7.85593131049529e-06	1.04461175956834e-06	2.50009762426713e-06	2.61105723726062e-06	7.25504814575589e-07	8.14049888361905e-06	5.9852552483132e-07	2.70099344150599e-06	5.528668818389e-06
3.45009120552436e-06	1.02457460504938e-05	3.37062622604578e-06	2.78580185240912e-06	9.00937548054377e-06	6.78960463351697e-07	2.58159896327804e-06	2.309322112885e-06	1.14820434461918e-06
6.34746039226281e-06	3.33741985759223e-06	3.47459312906337e-06	1.35922430044566e-06	1.85652564814454e-07	8.27728337067513e-06	6.97550648937778e-07	1.71089786853561e-06	3.81387692833385e-07
4.47887671725013e-06	2.79042067966029e-06	2.00251340586044e-06	7.0091322582304e-06	1.74602394530099e-06	6.81194681428909e-06	1.51410022466991e-06	1.40715973611164e-06	1.14643429431627e-06
9.02476293260809e-06	4.99304215195728e-07	6.27738222382671e-07	2.94926052332722e-06	2.26440619021413e-06	5.52080370837765e-07	1.75567863669457e-06	1.05438022472872e-05	5.13465376759499e-06
5.09461368897179e-07	1.46262146882847e-06	4.34829633663452e-06	2.90456345267451e-06	1.75599750951855e-06	1.06237952337311e-05	7.52327906153316e-06	3.07831573963295e-07	3.53920189067528e-06
1.8618960185568e-06	3.85132498766094e-06	3.8623183140123e-06	6.86352401739476e-06	1.16884625860937e-06	3.58448909214437e-06	4.90373526222179e-07	2.50345449468935e-06	1.0780642148566e-06
4.39503346622711e-06	2.67738551452022e-06	1.24397560762046e-06	4.21450608828478e-06	9.55035523733661e-07	1.79117775419501e-06	5.829742317498e-07	4.98528644583345e-07	3.1114495870066e-07
8.69091112904244e-06	4.34024622867347e-06	4.55952046417897e-06	3.6097145802643e-06	4.65577585569876e-06	3.96767864456416e-06	8.60626673565568e-06	7.38018354514192e-06	3.86439893004463e-07
6.72420391275786e-07	5.94388510365603e-07	3.26797336590731e-07	1.44176313075783e-07	1.14501139843876e-06	4.34739339687313e-06	5.00362874465583e-07	6.42642813128905e-06	1.24275846102142e-06
5.97104096257406e-06	1.3516252395096e-07	3.98371112357319e-06	9.67241548223585e-07	8.552271988857e-07	1.6132722738946e-06	1.51862667979582e-06	7.25526299344415e-06	2.41979021292679e-06
6.35643220248476e-06	2.93689034313281e-06	1.25241216035315e-05	0.000313464684206738	4.06219227807877e-06	5.47528261179292e-06	6.03981644881693e-06	1.20322624164865e-05	1.00010558918336e-05
9.83822236545751e-06	1.08522203341732e-05	0.000118188556442439	3.1823081600435e-06	1.27864250683979e-06	9.99770530921138e-07	9.6672228552594e-07	4.8883133067952e-07	3.79733634045215e-06
4.87431510267598e-06	5.23508431299336e-06	4.16462414741209e-07	2.88118145175265e-07	5.63563806121881e-06	1.47398131685369e-07	0.000372055932383725	3.44751114976636e-06	8.62723833344736e-07
1.72800900548912e-05	1.10943236321815e-05	1.81921924970185e-06	3.48815864545035e-06	5.21631331019514e-06	6.42328170014084e-07	1.02685630144761e-06	1.22604994972492e-06	2.90942158882422e-06
5.6505806259044e-06	9.60831426508937e-06	6.32519971735523e-06	5.82533533146478e-06	4.95321577311317e-06	3.71009108479647e-06	1.01687231510161e-06	6.5042524021068e-06	1.47037944361565e-06
8.60032774414182e-06	1.95957543292036e-06	8.34778367445055e-06	3.6822756525096e-06	2.62052669167882e-06	3.77716799897232e-06	7.76620578304965e-07	1.2283038869354e-06	2.13015064232186e-06
6.75508939514125e-06	0.00165763594591717	4.86688947550861e-06	3.56867523929368e-07	8.04624664190904e-07	2.78778563870427e-06	1.35139449166423e-06	4.43095617141953e-07	3.01342688325888e-07
1.21038771121185e-05	1.206217548154e-05	1.976771349137e-05	9.72552877259725e-06	2.44012690261974e-07	6.59145563596677e-06	4.48812834673916e-06	4.42241929703146e-06	2.26515971991914e-06
5.45209974812944e-06	3.51460573134619e-05	7.52502278978922e-07	8.7082691386034e-07	4.23444617862756e-07	5.79312409348942e-07	8.10650015725667e-07	5.60482663761977e-07	1.22840716024906e-06
7.46273740528762e-06	7.99297131186955e-06	5.76534755719153e-06	0.00128741434958002	3.26436374181727e-07	7.87236876076403e-07	1.12222907590331e-06	7.76892600250464e-06	1.41841435128548e-06
8.54614317272184e-06	5.52424522844847e-06	2.73821449708889e-06	1.26856034034398e-06	6.45100785173572e-06	1.03071934391486e-06	4.09611949531846e-06	4.89081866300372e-06	7.83921065992315e-06
9.28482079727566e-07	1.05475025623247e-06	5.73692406465991e-06	3.78795490935045e-07	6.28592022226309e-07	2.73629941222398e-06	6.43012689429843e-07	5.90614299099401e-07	1.02260609322058e-06
6.37161346902365e-06	0.000197543476764554	5.42361478138298e-06	1.40747205383364e-06	4.43175516537812e-06	3.49594699886325e-07	1.77935329763448e-06	1.5512358117753e-06	2.65758318579445e-06
0.000510685681671702	1.72104269358668e-05	1.72947842807386e-06	2.60394711258872e-06	8.91621937165656e-06	1.13732215117084e-06	1.15420019426811e-06	7.5931345971853e-07	4.95320032435962e-07
3.6372763797548e-06	2.99854684763373e-06	9.20563236729566e-06	7.22143176014323e-06	3.53388707687962e-07	1.30514639012924e-06	7.62840591972433e-07	1.76201956168673e-06	2.98340780308152e-06
1.22337626991265e-05	8.78318874614583e-06	1.13416516758259e-05	4.74401227641697e-07	1.49012684851933e-06	1.16425218764899e-06	7.12975573899005e-07	1.34418475022603e-06	1.17363281085458e-06
0.000594156124520886	3.14188347424864e-07	5.49752431584782e-06	1.04877906012546e-06	2.03068303179788e-07	1.63432259259189e-06	2.45670448583898e-06	2.20604737674676e-06	1.11078257551689e-06
6.61969961540665e-06	1.63883175378267e-06	2.97401983965185e-06	2.28574523581394e-06	4.56647144552255e-06	8.37736533859657e-06	2.64094831518736e-06	8.10668521801942e-07	3.06843213546126e-07


==> all_samples_plot/NLP_obj_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	0.29732166729702	0.343651672386355	0.426128483718449	0.751759778928313	1.27888496869743
2	0.309748666984443	0.506060799412829	0.621471815733332	0.958249765438685	1.24934852724953
3	0.360207530248388	0.650594362854559	0.880902076760202	1.09050342061028	1.39171979294459
4	0.527409009037739	0.795255488990636	1.01562186107994	1.19855550499233	1.69661944617221
5	0.556815336896451	0.92599235161822	1.15127041472505	1.29995493261727	1.627681249143
6	0.736690802577481	1.09158769495052	1.25718503910547	1.43407864592491	1.7084384119471
7	0.755160039920582	1.21082757188745	1.36109453869621	1.51790764077824	1.84471355378724
8	0.887416018932101	1.30375307943403	1.47513545281441	1.63875694094274	2.09417005772317
9	1.06736851086786	1.42634232155191	1.58223297559747	1.70877221163859	2.12193064015308


==> all_samples_plot/NLP_obj_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.369311673443388	0.396005622575894	0.387812398196263	0.605700499151023	0.687454915716685	0.824326931378732	1.0553936492119	0.972565566478021	1.68483002831147
0.372643600890954	0.403950005036707	0.449689748547991	1.08081476658617	1.16655875288209	1.1939779882394	1.40284533149759	1.51290898209807	1.698194024756
0.594344996606142	0.629454003522637	0.761840744610082	0.791544859772881	0.956648611841267	0.867687159022246	0.951543121670528	1.15757597296562	1.69309010680735
0.823366797477851	0.867033198669749	0.856105111354453	0.869724108215769	0.962452857325893	1.10479497174677	1.11835390017584	1.18623529137875	1.37061637717667
0.456402797763582	0.524163874019117	0.534304233852388	0.645135653203828	1.40672628700375	1.52622723382119	1.61251008047403	1.70652828455908	1.71903179192743
0.32435483761308	0.399527752911498	0.895797708609469	0.909937320844016	0.916120672459508	1.08936675615672	1.01188458499924	1.11987396681636	1.36774152084195
0.38236668715776	0.507907037763568	1.14898866071175	1.26286119366859	1.25417344003821	1.25625198684548	1.31099391508426	1.45538080147521	1.57685344725209
0.486684089130773	0.713948054900087	0.759314993854517	0.947311849129886	0.996271646997765	1.03050927483577	1.03555497310677	1.1027073798883	1.16587303132211
0.344925655646037	0.476736668664214	0.968893452230593	0.969216420512669	1.17777643955446	1.5596145740576	1.48520111755089	1.61969696374442	1.60857362053274
0.698344318601639	0.703090409896691	0.758903710268719	0.912732284343582	1.13026812730555	1.16380599218315	1.19908834183718	1.41929881250671	1.59640243700212
0.458327209154595	0.506154116492247	0.621092970319517	0.82371381348772	0.744741870615496	1.02509671539721	1.62529264696878	1.78209240362365	1.84216554665465
0.336282852761404	1.21431624711581	1.24313046217614	1.22301238273397	1.2662309037317	1.2836590904444	1.50797418629364	1.57133796224931	1.58937367592285
0.798790610952755	1.20687065545348	1.19722667352451	1.09695673303244	1.24369677592063	1.7084384119471	1.51420315562283	1.52557236524512	1.62376403171671
0.536328170984055	1.13810138296162	1.20035804598425	1.2788781748107	1.35445440216216	1.38090007348845	1.48504727218325	1.49546567988542	1.79544675766245
0.929024214776103	0.943041543016711	1.06309906720355	1.04566986164273	1.19152093779978	1.27085283420777	1.42532458536517	1.45964849245957	1.66684304489197
0.367345012944982	0.398805365040187	0.678555875929996	0.833619766845977	0.84519894685004	0.931286661020418	1.73410025966793	2.09417005772317	1.72362205244565
0.40139005166788	0.54133895267307	0.600557024762234	0.630672379678696	0.985122303545508	1.11542194353912	1.45806032850736	1.46385033426602	1.48109548045785
0.946909014292962	1.08637301984126	1.26563974214268	1.35697330201586	1.41432031993169	1.56823924167801	1.6017011627042	1.75633697857707	1.84651305752698
0.395458245072418	0.697852993326798	0.701437160348888	0.89622593601693	1.07226418834812	1.09380863374433	1.28980736182316	1.30232804618532	1.33259671073709
0.329267974822607	0.498801870749172	0.642007391223747	0.606732503120515	0.619738561077721	1.31645834375133	1.34534477580099	1.41103926369516	1.51416051944242
0.358397366946389	0.517763312956273	0.573667675750847	0.570387174773627	1.10812351642322	1.1890041255848	1.20883132344904	1.27116453715306	1.44138603209213
0.471678641435508	0.521633580326499	0.671287327094841	1.1023202335958	1.18017788054955	1.25811809136545	1.60233505154019	1.7539039884082	1.83492941050096
0.755025201354137	0.814343732722104	0.833865583236277	1.07886453578078	1.38115073048663	1.44359104457962	1.55260468804167	1.55415665879098	1.55636968775243
1.07653334495045	1.07775147723314	1.09480192326019	1.13112595175092	1.3338589723993	1.36097232003568	1.3666174046627	1.41158764144033	1.60680674602126
0.310060416750321	0.395043049231774	0.501748844041129	0.673057518765023	0.800309457732061	1.0821683880612	1.21282382032585	1.23918286323976	1.41885713270461
0.935585744404339	0.9405474635531	0.970176244806378	1.15195812140362	1.15338981079236	1.20032593599044	1.3571340490885	1.49659319404833	1.4768650413063
0.405788254423693	0.413677915604773	0.414511924058648	0.55393306422899	1.09886576094171	1.15683015779223	1.25407869366862	1.60280619420439	1.6687557293112
0.398506078017558	0.539668838103626	0.767641636821141	0.750135343996953	0.789840412986344	1.34472662685341	1.43741915513405	1.47188848551348	1.53751865914104
0.29732166729702	0.619860027533098	0.71225557290627	0.795249950828924	0.898857657088707	1.06600183651218	1.30146773789074	1.48756525104112	1.47734115296479
1.14775215291028	1.15819307676618	1.19936871131313	1.28340886966363	1.43311896633269	1.55665661757639	1.64074009072162	1.73425664592088	1.71963817799468
0.478162671407367	0.623083603933566	0.713865201932018	0.738024427418243	0.765019446143386	0.895729105515061	0.923675591208611	1.05898922021059	1.06736851086786
0.337619955801802	1.24934852724953	1.33976232664608	1.50455373335858	1.52472753702738	1.61079750176478	1.685670969858	1.66181019115203	1.86680085107624
0.953319465598119	1.07653607239512	1.13129688724237	1.10304580079537	1.16628728996526	1.18365668446282	1.29367526444101	1.22222757370154	1.24372330812585
0.634959032349225	1.23888632735555	1.05837883399104	1.11141526839406	1.17974064766937	1.4453487554905	1.48809687461305	1.51349071885834	1.61581280308621
0.398167866702317	0.417986207471458	1.03977305480938	1.30238368379962	1.28936068153427	1.43164823986322	1.40891918716928	1.47316770763632	1.61249085977795
1.06223527158503	1.05883268843026	1.27169606447362	1.48628263028447	1.41978494627266	1.53792665353027	1.60344515858281	1.7009844771617	1.7611812938515
0.972941050782316	1.1819461627459	1.39171979294459	1.4915710041783	1.56074870559106	1.70690850945494	1.67382739351433	1.80603504251772	1.77372783175211
0.406683861538279	0.563739039016975	1.13765001884583	1.37942962722077	1.38650860750235	1.64169796838788	1.62309817674521	1.65684541276932	1.79198202776154
0.971354225623068	1.12141124703681	1.08880105512856	1.40572587066921	1.32524097956593	1.56525207198351	1.52161212593365	1.60648256352206	1.65787127545504
0.780238949532709	0.875074257169888	0.981981452787353	1.05740940351864	1.11295372429545	1.20399359404462	1.27043872293469	1.43142263184239	1.63549571682413
0.540632154119588	0.452360299034895	1.1456278558771	1.16408332626147	1.30856392526966	1.30995501124059	1.30210441928464	1.4158703030549	1.49777972990615
0.543957928934507	0.555678747979017	0.649540258969362	0.796051520583933	0.912833165319706	1.07846958689176	1.55929632634875	1.47589750905973	1.5370580428065
0.387533378355356	0.528054280485828	0.673036949241383	0.698903539532087	0.698926431283184	1.26701413474356	1.30193925890323	1.36855101663532	1.42247795995598
1.00624511569534	0.987647461370388	1.02186787922194	1.24202191028241	1.627681249143	1.62924903336265	1.48486684046408	1.49037285040897	1.54519077969806
0.403586110754184	0.592021611589662	1.29140752540942	1.38493810098986	1.45748766438442	1.50582229107849	1.501408428299	1.48889751934854	1.52512753521127
0.493783267485152	1.04373283040943	1.05420091862815	1.23291698415799	1.30008953049736	1.341911279029	1.53286677574085	1.55255049339699	1.64035476811541
0.674914861200013	0.752043066976104	0.865641098196722	1.09255802862327	1.13059015562255	1.31292462027895	1.41071560138799	1.7277410766972	1.82902077164905
0.315179485186768	0.78621883181642	0.885883426521847	0.90874145591615	1.13349133770791	1.16439380932962	1.16645439705906	1.20845722517556	1.38981723435407
0.329727854508754	0.616904842912451	0.651648466739757	0.684315639402507	0.841802443873589	0.736690802577481	0.8856910855135	0.989208615370109	1.12049958146781
0.374438810270272	0.75639479053646	0.849415900223418	0.919637550562611	1.06161318412778	1.0749804271688	1.24240717916274	1.25567120255593	1.41109180873049
0.334043305423062	0.537558270140689	0.507936979010632	0.730135676556325	0.808956874406629	0.960434449350436	1.01710430723611	1.4743733965691	1.63388996388714
0.300519113893535	0.839337796353906	0.857066546822497	0.999545344520501	1.09527369428998	1.09509080922234	1.1762808822948	1.14310197060228	1.21690477832267
0.312523777374435	0.365907585039969	1.092205786092	1.14550371125096	1.28072582983178	1.33177878720267	1.33401325802436	1.43425157737386	1.57127296304431
0.342163329139718	0.359203336142757	0.378956834402943	0.970714998917271	1.07852329247181	1.08059414307177	1.34830212263297	1.45643674099584	1.38239595589893
0.475276710637088	0.651858951711221	0.80880361043722	0.795261027152347	1.18702942593439	1.21397516326897	1.24648119478181	1.45584640853085	1.50072647212334
1.05164605201632	1.06198209233846	1.22754176430721	1.31833941389876	1.5005434804044	1.51750203902272	1.52714060956717	1.75608201938566	1.77147770662061
0.353608925996698	0.424660951593299	1.17488903840326	1.2094127911045	1.40764257033795	1.5248200007323	1.61404473377287	1.8849750017772	1.77960618129567
0.327687653563105	0.536145591943348	0.874498526793411	0.944087951363466	0.904412942784466	1.00044943243281	1.11738910504815	1.09679329822621	1.23830388602576
1.01409671490134	1.07022537284813	1.13344314191096	1.18859223699792	1.3739342299743	1.48414252409189	1.71459841516144	1.74708051475205	1.84563362650575
0.351720261641348	0.386617049329639	0.360207530248388	0.641372810989097	0.684554005672194	1.37718566241238	1.62129334973284	1.68135731925459	1.86757410874077
1.27888496869743	1.16388088954526	1.06175801546805	1.0543262849397	1.11724850491988	1.22631342516404	1.4253713593474	1.47623635357797	1.42513357683647
0.81098901225091	0.91688865624021	1.13430568067565	1.14770104790707	1.20401562329933	1.29597364878916	1.48849985081351	1.72479018568941	1.69466031808112
0.819981729248577	1.01976723578821	0.972040164932285	1.03628679854328	1.10365674653212	1.22526951159653	1.33608794804746	1.36365608525881	1.43519863174574
0.329024625894821	0.400832768035073	0.406436849729749	0.766547319811105	0.913748869928629	1.05774065420506	1.14442272634881	1.19050911517114	1.33959261112733
0.474565433397472	0.575591050484468	0.963001035275866	1.04988127449821	1.27830679851631	1.37589479419947	1.45515868080009	1.62832211196836	1.58413960549578
0.336696738582251	0.579247719467404	0.757621174097234	0.78115398582076	0.877378895581452	0.936516465680159	0.928649193613776	1.67206040317149	2.11039850473582
0.629167012156468	0.832300964844741	0.87778815825285	0.950934690275399	1.14915101865774	1.16613461543495	1.1744242374641	1.24268713172948	1.69851263134974
0.494630313045179	0.678836141599076	0.884015995267554	0.900606887392107	0.98291547691349	1.11827214755203	1.17668011861614	1.35360334979392	1.3606265626896
0.44557310589862	0.586239314535163	1.02875712200259	1.07718623740056	1.1001005502703	1.2471761900392	1.30425513063223	1.46553310619604	1.46030870849045
0.372405940971146	0.846881342018662	0.890263267433806	1.00135365009171	1.20416176120281	1.33038849302386	1.36505502830393	1.48129474541203	1.58032634569916
0.898599340833046	1.1351734935826	1.20211987649316	1.20851877298674	1.28352171729447	1.42192607797617	1.38832854976701	1.49652254795235	1.61863689398157
0.385625817447437	0.542612262777437	0.620228832354531	0.811346762065918	0.897440803132272	0.978979452565441	1.10736821053545	1.30517811268274	1.38958414363759
0.7529723844158	0.784661443168405	1.03631297042096	1.23663875279796	1.42215041350089	1.6363205765654	1.47536536870742	1.50793414847624	1.62675134912339
0.858492217589236	1.00248225073944	1.0335170519634	1.09889914718922	1.17940227831409	1.20970744576361	1.44857022504526	1.550015560691	1.54480613887665
0.303657727030458	0.505967482333411	0.543645284210523	1.47393265321227	1.54614805442904	1.62720978635401	1.84471355378724	1.792260651848	2.12193064015308
0.367474397341216	0.973457987860659	1.13476317369298	1.25283572321375	1.29982033473717	1.47946514682482	1.45804091079986	1.45064378634784	1.55061823016363
0.398657175594407	0.610258245375679	0.631874714675868	0.914746405812725	1.11421045116986	1.20964465434102	1.25845065891665	1.63303950304422	1.95971421344101
1.01051600926464	1.13534519921611	1.0432764489494	1.30457557019929	1.38988736775194	1.43650905198659	1.46726600706481	1.73210526914522	1.90163819062965
0.400656442594437	0.570687361125807	0.970452242841535	1.08105507506059	1.10233724433311	1.26100339025046	1.31080829292499	1.34089526827398	1.56309233155074
0.304285118465859	0.309748666984443	0.994235650208853	1.01979147370661	1.20352262248694	1.24618587593495	1.28677558060603	1.55578982245597	1.51579564273371
0.393561651037704	0.699545919761422	0.813166519564216	0.81273768679616	0.843171538664705	0.8960422306741	1.09926590491109	1.69473909427891	1.74995647229936
0.302813836051676	0.575089863149513	0.616296697883622	0.586766004373202	0.785295330543673	0.875498203736403	0.906485752747049	0.887416018932101	1.84283568291052
0.301055449842609	0.388690621501235	0.401428585545669	0.527409009037739	0.733932241754785	0.538862669048319	0.755160039920582	1.17793619560923	1.18625954891507
0.33109249519125	1.19610543716193	1.24970090413412	1.23201090511743	1.32228630643918	1.34999941223522	1.53089997801142	1.64447437884126	1.6420188905172
0.31663471743274	0.34435085513504	0.525763178811614	0.614006663524378	0.890341850433084	0.951339556954116	1.06610161276448	1.16382538877243	1.16218371817363
0.364103952386368	0.380595111497012	0.981159139059662	0.992965456740361	1.19669166097546	1.18123816883681	1.18400954438975	1.37818813703155	1.43933226892865
0.608332817549349	0.714907848802409	0.738296041247178	0.770612717317934	0.778751216079866	0.862922367741696	1.10049990720894	1.39908654078748	1.42755106626736
0.794985057041342	1.21388904346558	1.0437106973913	1.1550017492978	1.60598640007093	1.61850159816877	1.78531724461732	1.83627981389974	1.86920882462336
0.390798861228254	0.466345298693	1.22899952480069	1.23590906461115	1.25057514499387	1.27935443835332	1.42887836456702	1.51975345324288	1.62468971198583
0.324735233429811	0.392117754808908	0.401132140281739	0.87403294107904	0.935864030776933	1.02863518077096	1.17043162030718	1.28087502693841	1.39053171385364
0.309901344072016	0.523956899713015	0.507100059858373	0.717698611953035	0.903240137368868	1.27134060514508	1.29499206751792	1.31931692544077	1.31780997024444
0.318863149617881	0.398600467592049	0.504233996272803	0.555598383920024	0.556815336896451	1.08160766275098	1.22034780807397	1.30132942961001	1.36386469178774
0.527483383441168	0.692670911584025	0.702421292259017	1.01145224845327	1.11349807853312	1.12943699837299	1.25610884582655	1.27300252245198	1.41712937617529
0.750547173440826	1.04440886879686	1.13008176858001	1.18343950399964	1.27398872326663	1.47471729261579	1.70201300961277	1.81729349792833	1.86062590656336
0.646315125317506	0.833798279046325	0.997149424069078	1.0534798806702	1.07085687288327	1.26868673536169	1.24724917927647	1.29163005947456	1.48924368223601
0.495011681367491	0.472762478845524	0.574735997932601	0.601012837555814	1.09837336374123	1.19042279535973	1.23248396012998	1.24167867939714	1.24182126327495
0.756318725483283	0.847866464649852	0.831706062972167	0.962743653585613	1.168914035765	1.38358738967945	1.52940714102499	1.55165950969938	1.60930386953894
0.342377689126673	0.433611004024462	0.439626477733783	0.552020958698132	1.24363021819905	1.51939657523967	1.72768243838778	1.80656318045069	2.30832316290789
0.452792451662311	0.538447824139278	1.09440463649398	1.69661944617221	1.38433100847145	1.47151881240353	1.58530378249775	1.9373489468506	1.59508279183661
0.491533200822966	0.593688801675048	0.779640393193357	1.21389912163502	1.37166914255472	1.35666477544787	1.44202015864439	1.43229799152886	1.49468586451917


==> all_samples_plot/NLP_ratio_power_p_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	0.00277200409358352	39302.0245838221	1.32465974209888e+15	4.93663774627213e+26	1.02605405443631e+27
2	4.9041474427139e-05	11024819.6523649	1.79876617278178e+17	4.31590077046004e+25	8.01792245784688e+25
3	0.00526070586805618	831050791.195335	4.76814144737089e+18	5.65862044436854e+25	1.39973041834229e+26
4	0.000565099210361698	14654821385461	5.10187950046172e+18	6.21554230335826e+25	1.21748822425021e+26
5	0.00193364741014246	6879787569894.25	6.82124378090503e+18	5.57412902435775e+25	1.1835043660332e+26
6	0.0312151856704686	14148823770198.2	4.63004014869715e+18	4.86884141911165e+25	1.13188322121903e+26
7	0.588911104067503	39918464556546	4.53642390398469e+19	5.2886183341263e+25	1.23240963669649e+26
8	0.0064065754255117	14664207726352.7	4.32882345484655e+18	4.37769616144544e+24	7.29065602853972e+24
9	0.0300546517612677	3040289112119.21	3.22462579409582e+18	2.60148884226276e+25	6.45145682547704e+25


==> all_samples_plot/NLP_ratio_power_p_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
492018.64944084	2.96917267888491e+27	5.88763978092113e+25	14420303178413.3	149761122.152211	5.70998615869349e+25	1495.46156366815	2.5686696391544e+24	1.24212136582547e+23
1897357579105.71	329637560084971	0.250383452656282	5.03906357062858e+26	1.97243266302254e+26	2.65630673003547e+26	1.11656639070717e+19	0.0310470949834519	0.0300546517612677
7.90255453839813e+16	2.98927973725566e+26	1.62762060922987e+20	5.70861152915262e+25	1.0215082406323e+26	14944350885766.2	516395.600159795	8.91139204689362e+25	6.02672967457214e+25
194874766.93339	19801409121200.6	5.85135895813188e+25	5.32339064751545e+18	5.48513488078751e+25	5.15929343566593e+25	2.88420777536304e+18	40.5075289989127	2.50328663795652e+15
2055.96540994974	893124001.731869	9084157992250.27	2.89882462420883e+25	14867609076935.9	4.77249664312947e+18	5.91811985039772e+25	4.01937682457988e+25	2.56710382611767e+24
1166865.84276614	0.202562549979359	16.9043417575101	5.48043738800645e+25	5.21982182497002e+25	0.451449530666216	1.4207112454574e+18	1354017494.69921	2.22148773479433e+18
0.0325194927152023	1.53284701597668e+28	1.10182963828386e+19	2.28524356048654e+26	9.50412705988595e+18	1325248497.74145	2.77321715212759e+19	1.28941701660661e+26	4.5434244437571e+18
1.35954835348706e+15	6.54645235646272e+29	860536979.432006	3.71807335806638e+21	2.39799654639598e+30	7.89861000453869e+22	6.25918024991435e+25	701634458.056445	5.96861066293054e+25
14.8478190535237	0.567516896543316	801564602.958665	2.61069331696853e+24	101612.75309436	1788794800194.6	2.63136557480985e+19	6.15831562936854e+24	4.98617290569146e+17
6.01814241477999e+25	855892153.087032	86527.0340705924	2.49268919209297e+24	213805290.78678	5.26997797878758e+24	2.72088000478019e+24	4.70604950900925e+18	328170245.951915
1.05502090659611e+26	1.52877845218782e+22	2.31202438440677e+34	1.78224643377163e+22	4.72319434927753e+18	81963554919128.7	1.12875824810665e+25	16818710940897.7	3.38330758939644e+24
7.01534114838425	1.44623355292005e+30	6.03061458215132e+21	1.79553771563997e+29	285311794.078926	1561707430.27099	4.28013127412362e+18	4.39021195057829e+18	5.22079802308018e+25
5.20005787058605e+26	18165269123807.8	6.16641502770571e+25	8.05037910738894e+25	5.30809728715276e+18	5.92861023067865e+24	2.53273280321676e+24	3.22545996061028e+17	15807863.8920864
1.28977113071071e+15	7.74093317071263e+18	3.17445802674918e+27	5.46787754595541e+27	1.83186674715538e+25	1.95777593801814e+22	1.95757333815987e+22	2.69499602204781e+24	9.88433887833818e+21
266717873180.548	3.75586874504205e+19	1.77334147134598e+19	1.95107528613277e+21	3.65138174457877e+25	125932.539950636	5.78708582346129e+25	14698235338441.5	894006623.199789
7.64392198759689e+26	1.17108974278212e+26	2.60188831803916e+26	916374017.666463	6.01764868089078e+25	0.0312151856704686	0.588911104067503	838566.792071359	17.6165743815716
8.19709907706328e+27	173380.618524885	0.0269373147361707	5.95571246435613e+25	2.53886015887398e+24	3.33475291658025e+18	3.26987352383971e+17	7.29065602853972e+24	5.8301885818009e+25
3.13785199224132e+21	1.44329195328811e+15	3.96059705626812e+15	3.99938344284452e+28	2.23067423457023e+25	6.6595042163715e+19	1.23240963669649e+26	1.2165929734041e+25	91460720.8520755
3.48882992562699e+22	6.01589940193194e+26	2954268051.36946	141536617956049	1.14334934576797e+20	5888557321.40859	890415044.743615	8.45160438556469e+19	6.45145682547704e+25
4.49098451004993e+27	0.00479358734448916	5.35748411163389e+18	17700497638477.1	961972103.307054	3.89367168708149e+18	4.2006503617147e+18	9565825964951.83	4.69724316818075e+25
5.52319737298365e+38	5.04035246996791e+22	4.51853362375287e+18	824018198.240701	15001037072894.9	4.51209455130251e+18	878727115.744633	505078678919948	2.91084716047408e+18
1.45105404684591e+26	0.0596617078283435	4.40977951176161e+22	0.0280373457618068	3.4570889517315e+25	4.1195637323741e+18	14266497064447.2	5.93344327167354e+25	15578896544361.5
35.6271428385156	5.76878763513674e+25	14831115095893.8	14771323067818.5	4.49454622582393e+18	2.60982542737912e+24	9.75649970423868e+18	1.8980795600136e+17	4.75976337893238e+24
6.6997145909566e+30	2.9624646853979e+28	5.76046349880888e+25	14678229324688.7	5.96100654996252e+25	5.78609368153145e+25	5.82977624956371e+25	949477597.474605	6.14764547692227e+25
5.16363573806356e+31	8.7261047923261e+17	0.0594914890667774	123528371.700145	125014372.333652	2.50351108773401e+24	3.31984146296218e+24	1.81378237803146e+24	5355840668125.1
6.47385087540968e+16	8.01792245784688e+25	42524542158892.5	131729017212353	6.56107585634781e+25	5421993184574.69	3.177534620765e+17	6.26503556916529e+25	8552277601930.44
9512710816.29628	37188.0521929414	22268.6622584772	1.21748822425021e+26	1.06792338284386e+27	2.66888455041955e+26	4.51886739232284e+18	0.484198957367322	0.51240101568071
4888.72928293719	4.16213053061856e+18	6.05533873059285e+25	15470390100716.3	14776740888751.5	2.46337489912073e+24	2.38896690160109e+24	1539945315872.36	3.1870396164981e+17
1.827057993023e+36	0.0349331755255628	184349865.535806	14737102586976.2	0.00193364741014246	529.29393193943	2311415813.76564	3.41754635728188e+20	3.41782744159977e+20
1.22896948479226e+18	2.29988243927998e+16	21463598181797.1	3.60202884306434e+26	5.66312316792799e+25	9926350205215.2	5.76063632524212e+25	14630180114263.9	4.60981294244774e+18
3.50437304790634e+20	3.56003455137189e+27	2.14667233668857e+26	1.17981690254135e+25	275596077.553489	2795.14571346492	1058432740126.05	1.54854515293476e+17	1.25617234639615e+24
3.32158030761783e+37	1.124276344584e+21	3.16152303308728e+23	598414606392.777	1.7858270858025e+29	4.63065081675277e+18	5.25439590994992e+19	3.95268169129102e+24	1.74923497451772e+25
1.00490793285084e+18	1.6159288874533e+30	7096105.79899189	817143110.86918	4.92999872838674e+26	14106758271439.6	5.28885433379237e+25	3.41133809815916e+25	3.80924496898531e+25
60906178.7465818	1.08794783450001e+28	13836576981560.7	15224769002893.4	6.36313827264123e+25	701889841.314481	12265806605658.7	4.52113428949128e+18	957500864953447
7.11423033762813e+27	1573.79479672618	4.66154527735421e+18	2.15343572944271e+26	2.49680563413199e+24	14492468288670.7	7.75332433524136e+15	275945520.748463	5.81295326964328e+25
7.06873123282702e+19	576307818748778	22734086994853.5	5.25126496781212e+24	1349367554.76559	14950497643113.4	4.09570225214146e+18	4.50917584291341e+18	1.60486319472306e+17
11641050.6382039	6277681127797.91	765437829785398	1.38838598219446e+28	2.23152194663217e+31	3.79360224756778e+22	4.47643281182447e+18	3.26225426444339e+17	13877073380053
194267827.1499	3.80808436076302e+15	2.88178676863138e+24	2.76368152980977e+29	5.73110646583362e+25	14288903504761.8	4.35871676572079e+24	1.29845361944088e+18	14737958020775
757811071594394	2.2330077998041e+31	6.15406201013064e+25	14631413446233.2	2.73710083962295e+24	6.18217343104407e+28	5.53147675918049e+17	1.53333679360413e+19	424812050296.221
1.10465732678664e+26	429851.121702123	1482522088659.97	1.07059792732023e+27	15179974687365.8	1.13188322121903e+26	5.79049260387103e+25	1.11598856152197e+26	5.81559585424414e+24
535.499366593578	1.59616700063273e+25	1175100.35494239	101493136108071	9350.21347712869	2.87129363124392e+19	5.94883708358046e+25	22141938611020.6	4.21204187681138e+24
8.87113896781942e+21	9787387243086.69	6.3015335412737e+33	6.17774634489664e+26	1.24103786261959e+19	126811712.24456	2.91258928190282e+21	8.71502288361862e+18	5.29049081089213e+17
0.26857114817188	11871462.7749197	1.58635730339964e+28	3.18816008763735e+27	1.15110080261292e+26	6.04917329617442e+25	5.81896693540369e+25	3.91755305967148e+18	1474117456.56451
2.66427066525368e+32	7.99438922353829e+19	2.93134258038791e+26	3.96923258930015e+18	5.72615933768952e+25	3239614291491.36	510544.405882073	654263496.215815	15265662020580
1.75914879251212e+16	1.3089754945282e+29	7.03656754677225e+24	1.93561182980861e+32	5.94624413767534e+31	8.61314027138549e+26	14653196621136.4	8.94419610036192e+25	5.05272350823102e+25
0.827666496987683	3.70650410249579e+30	3051.76706481307	5.51384416959995e+25	4.87470606016641e+18	5.93244811378281e+25	6.02184637074743e+25	14961018926551.1	13274341453594.8
159403791856736	1042352284.89385	1.39973041834229e+26	6.53153627287432e+18	1.82166581293532e+25	3.37994011940809e+25	2.76413689714015e+24	7.14790440059863e+25	3.53840442771755e+18
0.611419641689055	4.73288718352354e+18	3.86457898603027e+26	12902679012587.1	3.87773341203373e+17	14190889268956.7	12189850241070.4	8644355560327.25	4.01293030226981e+17
1.01304870270411e+26	1.88388968724973e+19	7.52137881114764e+25	21883696281250.2	3.15985683782153e+25	4.62942948064152e+18	2.13455355296122e+18	1.27939824849191e+25	5.9911844070094e+25
2.48636104548522e+19	5.75067239553757e+25	493413.429627646	4.88036835340799e+18	14627323087508.5	5.64886826125398e+25	1.09635130884473e+26	6.22763607218949e+24	471882.529698233
2.84413671546246e+22	6864491969836.21	6.39532440894539e+19	1.33155831360713e+19	5.78172744609295e+25	6.19428419754553e+26	5.73396652330458e+25	4.49380833653713e+18	5.89994392173588e+25
2.2336755614905e+31	0.0378661492125968	139.749496170912	3.81798067503486e+19	404066.843852799	25507953360783.5	3.81845189801946e+19	3.81942535509832e+19	1.21519068581444e+19
1.95014542301089e+36	13003397137397.2	4.30072438312631e+18	3.82216263580191e+18	20479101809675.9	4.07667044620951e+26	5.3347379869837e+25	5.53484022185289e+25	153742.01721036
2.95535111898895e+28	1531.65133139218	186525788.158212	6.4201252434268e+25	16.7357765453146	143000568.724847	6.20556705435709e+25	1852664577979.56	3.66948577498058e+17
4.32435314442671e+27	2.86865809471018e+30	1804.53267640113	3343836075.29905	8973948140162.5	4.47616397372141e+18	946257470555.992	7923631449318.12	1.6441777938443e+20
5.61153406824751e+20	3.93537368195128e+17	4.80659523492885e+20	1.19762564399697e+31	3.63362475898837e+18	2.92545644866524e+24	2.4759090355189e+24	3.17200505386354e+17	3.89678348142675e+18
173.144110178766	4628.49586132786	88784.6804410159	5.84403713531842e+17	0.0315152669239237	2.62751136517707e+25	133268439.85849	1.07888012302489e+26	3.45374271000781e+25
252514.975903132	2.9156701786383e+31	1.55070143804841e+26	428445282.001182	1.68093222458041e+18	6284110127644.84	1.77315297581108e+25	415905226.216418	1.69122716225029e+18
7.34392040399955e+31	3.03868182164506e+29	14904628.3275239	18760735020.0982	8.3343902746573e+18	2.50564850300011e+24	4.36617241546393e+25	4.01685094292759e+24	872377216.173893
519.771291544251	78346959.1165489	6.81712280978827e+25	1502.02029216194	481174.800007794	5.99517197114693e+24	2.42576129485912e+24	3.22576538532571e+24	5.35953855928157e+25
0.00277200409358352	2.12679726959849e+24	5.96233124339888e+25	4.62032448669307e+18	2.42196995512152e+26	5536587.0726409	183338.354459063	0.0684693246469962	2.8404172590575e+20
9.3397615954447e+26	6.13164214584943e+27	502320138231679	1.15569536969855e+27	2.48738757844317e+24	6.01088123182585e+25	1613957975132.24	8.64777011598052e+18	1.04116512102205e+26
1.02605405443631e+27	1445440216.67995	2.9350961421381e+26	12083309145753.7	11365627706729	3.64179019321406e+26	5.25611114768099e+25	4.26743495911482e+18	4.40812244066076e+18
49.5884200977574	2.34992174639e+24	1030784919.79594	4.77363383620065e+18	3.16505139843882e+17	4.53947885417873e+18	5.85141212103454e+25	3.19010156477748e+17	2480571584566.92
0.144239307886979	0.00366652769100305	14623199977899.7	1.10729332390587e+19	2.21742821913053e+19	864392508.284404	4.4410176262031e+18	114078488072952	2.30563049959702e+19
15733618683228.7	117787984489240	8.84331716069248e+18	6.00403653217114e+18	8.22601284134856e+26	4.60178413270974e+18	5.73535798280174e+25	4.5067456112946e+18	0.513806628282229
93148880231757.6	1.84790294732762e+24	8.19916230602335e+25	2811.18113557123	3.63591976230315e+24	1.04791911915837e+16	4.47301532150177e+22	9.18364953046089e+15	75516544387.0125
3.84531607244784	19690959585.0309	1198035452.41047	564440.556046825	1684864195.57526	4.97286924646726e+17	6.97795293775936e+25	4.56721575424424e+18	1515.04120359525
1426260273033.61	1.83144873601787	3.49932450468506e+19	3.24121211250681e+17	6.47829771417021e+17	1.15102854675039e+18	1.13823179224214e+25	1.13678268610069e+25	1.0357628889545e+25
36083072565973.9	1.63977086162171e+19	5.08966666936932e+25	2.06054001483963e+26	8.97762456027419e+25	8.38676028483095e+24	6.89550812995982e+24	6.94316750730985e+25	5.90535982179966e+25
2.64819698524103e+23	4.78612854685294e+22	3.54049411738063e+16	126907953.005899	2468006473257.42	4.51718082244472e+17	4.0734836219318e+26	1.3690024248004e+19	24293406.490778
16317.7960682999	513333428693.545	5.87186794648988e+25	316529096.988717	320430308.500351	1.12858695690572e+25	4.81591220612052e+22	5.75596390691088e+25	2.34313598403129e+15
0.487065892037741	4.9041474427139e-05	9.40116501208918e+18	1287990123.81481	1.92826380636225e+25	2.51519195662627e+26	3.95187175262341e+17	5.60477090819537e+17	4.82559780712243e+17
175.485493326673	6.60868595547527e+31	2.02618043376274e+22	1.62749240632277e+22	3.00998557954165e+29	3.61961976012292e+15	4.7474326169408e+29	5.76790847530465e+25	5.78789299552522e+25
6.02546926239295e+35	1.13224937714484e+30	27635433831896.4	4.23016106656462e+26	3.96646954960679e+17	129098531.459164	5.28838233446022e+25	5.90505883067385e+25	4.56926168318584e+18
19051023.2730645	1662117095.18651	5.55677738992821e+25	4.32177887162902e+18	835474836.087523	5.47714787275371e+25	1883996071921.19	5271329435719.48	6.09093441656775e+18
33201.2219800192	5.84123353220603e+35	978654772.326668	56762547049534.2	1.21573113318301e+25	4.59245709697099e+26	4.5782739730657e+25	1.02705124142043e+18	3600006639671.5
312116742870363	1.76822115910775e+18	0.0434012903891356	501424151777685	3.63454341218672e+24	1.93724041871302e+25	1558421662941.13	3.04516247633592e+24	1560123246578.42
3.38472420016489e+39	8531.78611795135	4.24312516333671e+18	3.90250304623583e+26	7.59751425795265e+23	7.46921112807045e+23	3.44072188043625e+25	1.11155980755198e+17	5.40406495115238e+16
3.44169732208033e+28	5.10016520674852e+18	2.28965627202994e+20	2.19570263545726e+26	1880128245917.47	162436397.333008	4.36124944943838e+18	3.12884896596008e+17	5.03494839394543e+17
2.53888321727166e+30	1.84731870114905e+23	2284423093349.7	4.6430690640929e+26	1.1835043660332e+26	14594039236627.5	2.88473482664793e+16	14402630486160.3	5.73210063125227e+25
80476761316.2811	1583.37689406508	0.167787888854291	5.59905526484577e+18	2.61252515085453e+24	14534844859780.7	2.58434264947686e+24	28791345794940.1	2.41983912210927e+24
1.75317509535658e+36	0.64784144903202	4.16869264481044e+24	0.124691370662379	0.0155245001636125	2.53452164822352e+25	8051180937609.47	4.73854137996329e+24	2.4942251859722e+24
2.81870933726034e+17	5.00624861018127e+31	56.3683177814487	290.781302096019	1.54195925891405e+17	3.28251919015998e+17	1167413073401.61	0.0064065754255117	183023293922.324
20.0159122837065	220461.817677424	1588.64900543425	183615225279197	14856855405629.3	5.5152205401702e+24	16.5834716366538	9.09166374424193e+17	8.51066208938522e+25
7.6548030682127e+26	4.29890125059169e+16	7.118558156816e+23	2841912150.42015	4.50356916451119e+18	6.10589871859931e+25	78741.2472048767	0.0287051094167252	223782.444732908
6.5625468367734e+15	27376711310022.1	7.52041304245995e+18	4.61996547464678e+18	4.61856769524598e+18	1.97633709021275e+18	855352969.501819	611877.627547186	5.81333502866699e+25
7025440446.55378	3.16764222050439e+17	2.01381539686739e+19	5.73472872239226e+25	507008.05517049	4.57838940255737e+25	6.29275208437291e+27	1.29442593607313e+19	3.31323273961564e+17
4.6732176219582e+26	0.0688761877766806	2.59684763288102e+31	24406933349777.7	897631696.996828	5.62886988328186e+26	9.4482934968343e+25	2.3765720455212e+26	4.51909770002179e+18
122559406802041	72.3769494278632	5.90395878764148e+25	3.64829952904352e+26	871037421.342874	0.267289369260143	4.55767712246132e+18	4.14793160668756e+18	5.30194951319817e+25
6.65317767221169e+25	5442455832485.63	4.87473761738756e+18	0.513791462908679	331947287297052	1.24336069753769e+26	3.31702420291643e+25	5.35661680171982e+25	4.71624577251112e+25
6.92990850392056e+33	2.88112914538252e+25	0.00526070586805618	6.01095936328972e+25	12808752895298.5	6.1098095579193e+25	9433599033570.79	4.54622916216192e+18	814587645.453139
283882145.828189	3583616.7035522	7574986646.82097	9.38278391974411e+19	1.79084150189339e+19	1.99130570753801e+18	4.76194989838685e+25	5126310324059.5	5.78435466351626e+25
0.21394959772198	1.02357175494741e+19	3.99366084537466e+25	465507.986693881	1.00439582521813e+26	881943580.586263	3.62559151596095e+18	4.40945212917907e+18	5.49730266905465e+25
4.6017208845637e+16	430794427353841	1438.43991638478	9.25535432762327e+18	5.71182724072442e+25	5.45159426824066e+25	5.69481909941862e+25	312976.242003839	5.79454584038426e+25
2.59098382036479	9.36312380356206e+18	3.16804499269061e+25	5.63962057539226e+15	4785626999626	58603699.2692241	2.1120723248493e+19	70645805873979.5	13.2754981507157
0.0279518354810304	0.0322197218206761	5.93068048502543e+25	5.80480981735266e+18	2061863993215.5	4.72813014622706e+18	6.20471029894657e+25	4.6420414191242e+18	198082545.180302
8105247486.66332	158.634061356834	2.94369092279648	0.000565099210361698	4.11893422288909e+17	150515579.142146	1897951539265.03	860.634854035394	102641.622976043
0.281042609741442	10178176.52981	19046150040.0711	26279059124314.4	9.6851998137192e+26	7.56289550978995e+26	65183732491955.6	16439405119133.5	2.1911181886364e+17
45402.8271876249	2.53782181586758e+23	909177.807541391	1.81290069119486e+32	6.85261228081478e+23	4.21102858021587e+27	5.66483217085419e+25	6.61728261609042e+25	711061942.19633


==> all_samples_plot/NLP_time_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	0.0506048166666666	0.0957351833333334	0.126116425	0.180810683333333	0.291950566666666
2	0.0752233333333334	0.146356608333333	0.213511891666667	0.282538	0.473993766666667
3	0.0815611666666667	0.216826966666667	0.284935658333333	0.331906316666666	0.488020600000001
4	0.177074866666667	0.295523524999999	0.334160500000001	0.393863391666667	0.482792349999999
5	0.155132983333333	0.344835641666666	0.416798833333334	0.506355183333333	0.692039916666669
6	0.282431016666666	0.447920733333335	0.524895266666666	0.614650583333333	0.861932349999999
7	0.3406781	0.461438708333334	0.5113376	0.568596416666667	0.727995033333337
8	0.294342233333333	0.510179791666667	0.591303225	0.695072066666667	0.968417450000001
9	0.34755605	0.598349791666667	0.685282033333333	0.787252183333334	1.05100593333333


==> all_samples_plot/NLP_time_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
0.100429116666667	0.1588593	0.1678513	0.311466783333333	0.3022987	0.583739050000001	0.54669425	0.818604266666666	0.669298166666666
0.101589933333333	0.186774383333334	0.134250666666666	0.346043883333334	0.373068416666667	0.500157683333333	0.502407566666666	0.201645966666667	0.34755605
0.158165699999999	0.2468304	0.308123783333333	0.385675966666667	0.657523099999998	0.371480133333333	0.368403816666667	0.580058716666669	0.617755883333332
0.181289983333333	0.321876300000001	0.348595083333334	0.313110883333333	0.504530333333333	0.517148966666667	0.435630949999999	0.316944633333334	0.506374483333334
0.113269016666666	0.191925483333333	0.2032943	0.298469316666666	0.655522949999999	0.488169966666666	0.516937649999999	0.551907866666667	0.712905083333333
0.0996894166666664	0.116906416666667	0.17736395	0.327059316666666	0.42333385	0.282431016666666	0.506477999999999	0.455252066666668	0.765987216666666
0.0683716166666666	0.242576533333334	0.288484216666667	0.443279783333333	0.385295616666666	0.500429016666666	0.503212616666667	1.081272	0.798144050000001
0.180331383333333	0.263684783333334	0.237131849999999	0.368872216666666	0.372970549999999	0.495952316666667	0.477660616666667	0.554340783333334	0.651497916666668
0.0506048166666666	0.12897185	0.2047501	0.304984983333333	0.304931316666666	0.480189333333333	0.394517683333333	0.692536533333333	0.602733216666667
0.226343633333333	0.17645365	0.206713566666667	0.328677633333334	0.330542766666666	0.399993433333335	0.466451083333334	0.72709831666667	0.576027883333334
0.222250850000001	0.216892433333333	0.25309325	0.308885600000001	0.416367650000001	0.4455481	0.622762766666665	0.651022700000003	0.856673516666666
0.0646565666666667	0.375154183333334	0.260557683333333	0.346968683333334	0.345803033333331	0.552103133333333	0.479157700000001	0.697607600000001	0.686114516666667
0.192086566666666	0.454352933333333	0.607828283333333	0.296452549999999	0.402255916666665	1.39048133333333	0.4044081	0.489260533333334	0.547520249999999
0.202241916666667	0.497218933333333	0.3067517	0.394898266666667	0.382255549999999	0.680119499999998	0.505356133333333	0.63961295	0.652658183333334
0.2052154	0.213785616666666	0.350470783333332	0.432469216666667	0.4452248	0.459037433333334	0.574104850000001	0.4923382	0.530048333333334
0.118879416666667	0.225842283333334	0.351968066666666	0.423232933333334	0.55339066666667	0.509047733333334	0.567729416666666	0.955655083333333	0.951667833333335
0.167885466666666	0.108564733333333	0.0928090999999999	0.284646183333333	0.421024233333333	0.753979749999999	0.588806766666666	0.698239466666665	0.651755083333332
0.283986716666666	0.2659567	0.308771183333332	0.3797474	0.5106661	0.983156966666666	0.545294216666666	0.580352550000001	0.607433216666666
0.157191916666666	0.287960900000001	0.218334483333334	0.290483266666667	0.425981133333333	0.45652645	0.416081416666666	0.465053383333333	0.707847533333333
0.0578518333333333	0.121838383333333	0.443010933333332	0.476102266666667	0.6206447	0.419604366666666	0.604848983333334	0.545181183333334	0.723771166666665
0.0677790833333333	0.215603783333333	0.300549866666668	0.349251416666668	0.638795566666668	0.450217700000001	0.468483549999999	0.763719333333333	0.697391633333334
0.218477616666667	0.120505316666667	0.406458599999999	0.177074866666667	0.687354650000002	0.514716483333334	0.587363366666667	1.20563851666667	0.745318783333335
0.3085724	0.254682433333334	0.2669519	0.266031399999999	0.323179599999999	0.465257199999999	0.479922916666666	0.45124275	0.625488950000001
0.232102649999999	0.272088583333333	0.3234147	0.351702033333334	0.422542166666668	0.720114033333332	0.569463416666669	0.509784466666668	0.730299050000001
0.0597258166666666	0.125201066666667	0.0924431666666667	0.268849733333333	0.346292399999999	0.591155066666665	0.449811433333332	0.510575116666667	0.607829149999999
0.242742083333334	0.364805166666667	0.313240583333334	0.29311255	0.465781550000001	0.591182033333333	0.554050916666665	0.803980333333332	0.58834605
0.134318933333334	0.140940566666667	0.251232466666668	0.298852016666666	1.23082563333333	0.676858200000001	0.614126549999999	0.662109583333333	0.692257883333331
0.11788175	0.17152205	0.299155066666668	0.26770145	2.11317986666667	0.799705349999999	0.588859916666667	0.490833800000001	0.616006249999999
0.0790345166666666	0.0853729333333333	0.21882755	0.2486493	0.651871416666666	0.40713425	0.371896816666666	0.539557399999999	0.619051683333331
0.344636466666667	0.428099283333333	0.488020600000001	0.450198516666667	1.66554198333333	0.719550750000002	0.73620628333333	0.594023466666668	0.70385601666667
0.147142183333333	0.305950666666667	0.347333483333334	0.277195633333333	0.929182116666666	0.333492400000001	0.3406781	0.420714516666667	0.553584949999998
0.0898527833333334	0.310516833333333	0.431495499999999	0.2945945	0.386818133333334	0.626990699999998	0.988059033333336	0.71783966666667	0.994736266666669
0.225485433333333	0.3412924	0.377006483333333	0.915595550000001	0.3747966	0.478545266666667	0.886943233333333	0.609094233333333	0.700582583333331
0.0868418833333333	0.591822083333333	0.367842816666666	0.352577583333333	0.539680049999999	0.5304403	0.841357066666666	0.604969433333335	1.01150438333334
0.130693816666667	0.18579575	0.41853755	0.458161066666665	0.598392333333333	0.463547566666666	0.972444666666666	0.6533718	0.8467091
0.208583216666666	0.314234566666667	0.368869199999999	0.482792349999999	0.384216350000001	0.386183383333334	0.768682833333333	0.598197433333333	0.686175883333331
0.1733875	0.286541566666667	0.435409699999999	0.410172	0.692039916666669	0.569414666666666	1.52079803333333	0.968417450000001	0.693425783333333
0.13758635	0.20819905	0.316980033333333	0.373376233333333	0.370548883333333	0.445623766666668	0.96098453333333	0.560333433333333	0.857952183333334
0.230043283333334	0.327388333333333	0.314767316666666	0.377971350000001	0.398062966666667	0.569366783333336	0.539351883333333	0.567485266666667	0.545412266666668
0.270308683333334	0.16159795	0.279522516666666	0.288493533333333	0.297100583333333	0.434572816666667	0.547601133333332	0.609297800000001	0.629277016666665
0.0763576999999999	0.205191133333333	0.19297735	0.323825233333334	0.269439283333333	0.415481	0.542086699999999	0.537787083333333	0.599987550000001
0.174043216666667	0.2268263	0.2775591	0.359503083333333	0.374480416666667	0.486681133333333	0.907029949999996	0.848535700000001	0.544943016666667
0.0510819166666667	0.192430783333334	0.2616705	0.334118366666668	0.391867833333334	0.577427949999999	0.502597966666666	0.920677300000001	0.580576383333333
0.291950566666666	0.413016850000002	0.453962616666667	0.319440666666668	0.633736566666667	0.7413505	0.360247816666665	0.633996933333334	0.590799700000001
0.148484016666667	0.2311728	0.403808466666666	0.383744683333334	0.508180033333333	0.569503083333333	0.494211216666665	0.931728166666667	0.686130216666668
0.0644533	0.257724499999999	0.22883245	0.394854333333333	0.455701566666667	0.5541368	0.5441979	0.712450216666666	0.575500349999999
0.1751299	0.231657483333333	0.323353216666665	0.355568266666668	0.460586316666666	0.491037083333333	0.525958516666668	0.533744799999999	0.689773183333334
0.15629175	0.257480949999999	0.312683433333334	0.274039983333333	0.461318866666664	0.473403616666668	0.401344483333334	0.517816566666666	0.632097350000002
0.187374116666667	0.223392	0.274062533333333	0.289243466666666	0.681916016666666	0.700855833333335	0.422338416666666	0.586039550000002	0.653876900000001
0.123995683333333	0.23179165	0.149219766666667	0.386742966666665	0.39887195	0.548448049999999	0.528860166666667	0.588862766666665	0.504173899999999
0.141336016666667	0.191839233333334	0.24836175	0.306414833333333	0.447394483333333	0.961805116666663	0.461282616666668	0.640603733333333	0.844355366666667
0.0626206333333333	0.1295309	0.18282395	0.395026866666668	0.428057066666666	0.438944933333334	0.4615948	0.526460783333333	0.840216566666668
0.0962126500000001	0.141054766666667	0.330311499999999	0.407049866666667	0.466806766666667	0.638364233333334	0.468362416666666	0.634623766666666	0.68444955
0.1153869	0.1248312	0.11203435	0.28462395	0.201753116666667	0.5535987	0.511769016666667	0.496869033333334	0.610512233333335
0.128237166666667	0.210946033333333	0.1728819	0.222872883333333	0.365483033333332	0.566026849999999	0.3939939	0.564262100000002	0.774730666666669
0.32105055	0.284386616666666	0.2443485	0.3872961	0.541876433333334	0.547714383333333	0.618261250000001	0.512126116666667	0.599536683333332
0.06245885	0.1458327	0.223313433333333	0.308241416666666	0.237278316666667	0.538817700000002	0.520048383333333	0.594484349999999	0.723087566666664
0.0974127999999998	0.183619516666667	0.299466266666666	0.285571016666667	0.321578133333334	0.501784916666667	0.544725333333334	0.473251716666667	0.657809883333331
0.275959083333333	0.29786375	0.311809349999999	0.307160233333333	0.455450633333334	0.795774649999998	0.575501399999999	0.643504433333334	0.506228133333333
0.0858069166666666	0.184080283333333	0.1715538	0.2220039	0.31894635	0.647062133333334	0.664552733333334	0.5672042	0.535554416666666
0.141266016666667	0.501147900000001	0.3601018	0.340437349999999	0.639920433333333	0.404765116666667	0.364904883333333	0.294342233333333	0.645808666666666
0.164413766666667	0.224052083333333	0.210622633333333	0.310264716666667	0.435206166666667	0.634139366666668	0.539023366666666	0.542027383333334	0.7131736
0.176736733333333	0.303915433333332	0.288619933333333	0.322868966666668	0.390151866666669	0.535980899999999	0.447251000000001	0.488207266666666	0.582178933333333
0.0812853333333334	0.210576566666666	0.1901276	0.604952383333333	0.333057133333334	0.43245335	0.353679400000001	0.442831749999999	0.488799616666667
0.0773665333333335	0.0910414833333333	0.283149283333333	0.384240333333333	0.494660233333333	0.423947916666666	0.516079633333335	0.80246603333333	0.800470183333332
0.111401183333333	0.142322166666667	0.30436015	0.620234216666667	0.470991016666667	0.425282816666666	0.470320500000001	0.597076483333331	0.615904866666666
0.16096445	0.218511866666667	0.254244366666666	0.54476345	0.265825516666667	0.397611616666666	0.4148837	0.49073305	0.537285099999999
0.0844703666666667	0.140099166666667	0.18669105	0.606150116666665	0.310125499999999	0.476075133333333	0.461782916666666	0.4875133	1.60832205
0.123477	0.1032742	0.29583605	0.558473933333335	0.510187783333334	0.50049625	0.585117016666668	0.687383233333336	1.83188178333334
0.10940525	0.241485166666667	0.286722033333333	0.301638033333333	0.424834316666668	0.493922583333333	0.608893983333335	0.605218716666667	0.695533300000002
0.20128605	0.262944	0.339393283333332	0.327938516666665	0.381568933333333	0.567454566666666	0.530065800000001	0.554155450000001	0.597443883333332
0.0840611333333333	0.213238166666667	0.333501133333332	0.229497116666667	0.338957816666666	0.395079533333333	0.510906183333332	0.604872066666666	0.50429655
0.119288916666667	0.133521883333333	0.559419233333332	0.303740366666666	0.415200316666664	0.835931349999999	0.448577583333335	0.649191783333334	0.777671166666668
0.1229806	0.280689383333333	0.257968316666667	0.3995046	0.413509900000001	0.608408583333332	0.538155566666668	0.918249599999998	1.01774661666666
0.0810480166666667	0.192342316666667	0.263210816666667	0.338643016666666	0.51252225	0.648509650000001	0.545138399999999	0.552288533333334	0.87158178333333
0.104309916666667	0.300607549999999	0.382938116666666	0.4211842	0.278941483333334	2.90319596666668	0.452992366666665	0.497055533333334	0.694206450000003
0.111147383333334	0.363010766666666	0.231422883333333	0.252253233333333	0.303750066666667	0.552944533333334	0.562982916666666	1.31069473333333	1.1946026
0.231134683333334	0.3655761	0.187269566666667	0.378545533333333	1.03285426666667	0.576999449999998	0.444051016666666	1.35713726666667	1.40364051666667
0.170689433333333	0.111330816666667	0.329848266666667	0.34430865	0.483632716666666	0.861932349999999	0.514186616666667	0.606944666666666	0.880127733333332
0.243453666666667	0.120251283333333	0.302487233333334	0.308978066666666	0.441187350000001	0.519350233333333	0.409790883333332	0.575884566666666	0.736646199999997
0.625031433333333	0.267993466666667	0.363036	0.39287245	0.455440283333335	0.915046366666665	0.553892916666667	0.593743683333334	1.05100593333333
0.102336016666667	0.1291925	0.146398966666667	0.303419883333333	0.337465033333334	0.513254749999999	0.465003333333335	0.46712145	0.914268900000004
0.105005333333333	0.0752233333333334	0.335587249999999	0.122070683333333	0.155132983333333	0.711091733333335	0.44090095	0.768408766666664	0.781485366666666
0.0901903833333334	0.305837666666667	0.21531945	0.334443616666667	0.417230016666668	0.563188883333332	0.483657333333332	0.503336916666666	0.599255700000001
0.0737317333333333	0.12574275	0.154593816666666	0.45128	0.258158633333333	0.390131916666667	0.475105399999999	0.848725933333337	0.476499166666667
0.153742216666667	0.185654216666667	0.281979366666667	0.285118366666667	0.343838416666666	0.397152266666667	0.622721783333334	0.371691716666667	0.403963883333334
0.153548333333333	0.160746566666667	0.218466333333333	0.21989985	0.314081766666666	0.37658875	0.369214383333333	0.412724633333334	0.575830966666665
0.279500733333333	0.473993766666667	0.30642225	0.454558683333333	0.665861316666668	0.553221916666667	0.467244899999999	0.606930433333334	0.609619316666666
0.08491175	0.11741365	0.455101299999999	0.419732283333334	0.437321149999999	0.602927266666667	0.692464000000001	0.659164816666666	0.819960050000002
0.0952577166666668	0.11726	0.198241316666667	0.32331445	0.34386825	0.32715825	0.535263583333334	0.542267333333334	0.769311800000001
0.159001766666667	0.2537705	0.313856183333333	0.251787766666667	0.329324749999998	0.782627766666665	0.466787683333333	0.594429433333334	0.844751133333335
0.121467283333333	0.179115016666667	0.0815611666666667	0.3271991	0.337205816666667	0.585785633333332	0.432667	0.486079750000001	0.643628033333334
0.112187366666667	0.18193065	0.225791866666666	0.365310666666667	0.3919297	0.424318316666665	0.437716883333334	0.472390783333334	0.854485916666666
0.162422083333333	0.406800433333333	0.583675883333332	0.244872716666667	0.494225600000001	0.516663633333333	0.5173227	0.897058466666663	0.885056900000003
0.136043516666667	0.205097233333333	0.175128566666667	0.316504083333333	0.37684	0.492489683333332	0.492624233333333	0.508583616666667	0.781940083333333
0.0810098833333334	0.1766046	0.282159966666667	0.334202633333333	0.341456783333333	0.392535150000001	0.491719566666666	0.804546750000002	0.576955966666667
0.123693	0.12528745	0.291233433333333	0.364504166666666	0.346840883333332	0.710524099999998	0.727995033333337	0.767079650000003	0.541672983333334
0.102408666666666	0.183828416666667	0.273355833333333	0.142278466666667	0.411174866666667	0.38823315	0.506103166666666	0.5560929	1.02496965
0.120165933333333	0.226937133333333	0.31319665	0.664504566666664	0.520978599999999	0.597559416666669	0.488175466666666	0.978221633333331	0.6098804
0.114711816666667	0.146880516666667	0.195170316666666	0.474881466666667	0.479831366666666	0.620892583333334	0.531661933333334	0.585375933333333	0.792564283333335


==> all_samples_plot/NLP_vio_boxes.dat <==
aois	lowerWhisker	lowerQuartile	median	upperQuartile	upperWhisker
1	1.8055646042569e-07	2.44599384638736e-06	6.46102807021556e-06	1.15474751214415e-05	1.9922576399992e-05
2	1.13314253154251e-07	9.28575719601313e-07	3.54320188743554e-06	8.55804839978644e-06	1.4729556155833e-05
3	8.20476299641844e-08	9.06783388292394e-07	3.29637619111978e-06	6.99499275709398e-06	1.22262746098944e-05
4	1.39086239234198e-07	7.79979213154877e-07	1.9609390628254e-06	7.07936827843478e-06	1.28916019340956e-05
5	2.25489906119419e-07	7.11462265378315e-07	1.49314760843761e-06	5.98390368215926e-06	1.24099800180577e-05
6	1.11879712800957e-07	5.31367234629401e-07	1.3039352842967e-06	4.38162201144763e-06	1.00382809370414e-05
7	1.3737484766995e-07	4.6831401194366e-07	1.28943545033705e-06	5.17694951711854e-06	1.20886796355774e-05
8	2.09290277435048e-07	6.04164119865125e-07	1.68570376357378e-06	5.06639946223161e-06	1.17497829597336e-05
9	7.46237882251477e-08	5.4818345545174e-07	1.20073502648787e-06	4.06407360827756e-06	9.2411690143571e-06


==> all_samples_plot/NLP_vio_samples.dat <==
aoi1	aoi2	aoi3	aoi4	aoi5	aoi6	aoi7	aoi8	aoi9
5.53081380874621e-06	2.15061160758958e-05	1.90048109158913e-05	5.30440237251489e-06	8.66961027995439e-06	1.16377858060124e-05	6.76273006204597e-06	4.46965369587219e-07	1.41217257351962e-06
6.4818793244284e-06	0.000146970161498958	8.50323176950635e-06	4.78920862023724e-06	7.31738369875808e-07	3.87854799208109e-07	1.17944015244693e-06	0.000520794906358124	0.000347228798550282
2.79729378678947e-06	1.13314253154251e-07	6.18294404401183e-06	1.97048266934561e-07	2.48661782369791e-06	6.95295504528798e-07	8.68214547356666e-06	2.43533129566132e-07	8.04014360731364e-07
1.4940526364148e-06	8.27793792790299e-07	3.72075801831007e-06	3.24015253123698e-07	2.79425654281518e-07	6.11958064636259e-06	8.37383063542751e-06	5.22895850521565e-06	1.41848865255067e-05
6.10185050865797e-06	4.99512981906244e-06	8.16738211629556e-06	6.37193507940954e-06	1.07855966943479e-06	1.26580590970038e-06	8.48859904714616e-07	5.31495497201779e-06	3.61790876676232e-06
1.20555675266545e-05	1.13596588616205e-05	2.14235894170633e-06	1.02531208212575e-05	1.13761352500165e-05	5.14680242664351e-06	4.71799661561079e-07	1.91624665218937e-06	3.47718860576814e-07
1.58484705214442e-05	1.53479066851425e-07	4.46831031587089e-06	1.62477319983617e-06	3.8874502989306e-06	3.82724488193092e-06	9.46652845277818e-07	1.22571751833868e-05	1.06982384628781e-06
6.48602904023496e-07	7.28153106685503e-07	6.5460113899169e-07	2.25749157988918e-06	6.46468829145625e-06	2.78323747131594e-07	1.5280545411292e-06	2.10545743813129e-06	6.11820693274812e-07
7.82986035362254e-06	1.29076405885993e-05	3.00951619254659e-06	3.27240790312655e-06	6.25706846248825e-06	1.58708169667745e-06	3.69119675536905e-06	3.96086725278781e-07	1.45974553750712e-06
1.46326006947925e-06	5.85283825686039e-06	5.46404423406362e-06	4.59505792719302e-06	2.20846021624733e-06	7.78734527941832e-06	1.13300692428559e-06	5.05072900624836e-06	1.22078040520436e-06
1.07920610953847e-06	3.67192540167566e-06	2.57250153449205e-07	4.55555726388418e-07	1.10287676025596e-06	1.04956770386455e-06	8.74009549275967e-07	2.44274906108233e-07	3.846667572349e-06
8.29298240221515e-06	4.96791254470998e-07	8.82342973733408e-06	4.696317861045e-07	1.71756602716687e-06	9.57124634063276e-07	1.50453591205342e-06	4.42443324269459e-07	2.32994863089593e-06
3.42954428041091e-07	9.82669841984008e-06	1.10393503840578e-06	1.24098118308253e-06	5.32073321338488e-07	5.70108960549043e-07	8.99996227460287e-06	3.26208663931765e-06	1.23254449071983e-06
1.59275833255118e-06	8.51677640029673e-07	1.782906230402e-06	8.43869931613228e-07	9.40972583216097e-07	1.28342922193526e-06	3.06609132732079e-06	4.85072224017084e-06	7.24279247972074e-07
6.60721941429798e-07	7.79423759397745e-07	4.69920172288529e-07	5.67689287755968e-07	4.04528287808951e-07	1.3710117223887e-06	6.65207940250468e-07	7.97915989374926e-07	3.46674533826842e-06
1.95446419237577e-05	7.85386211989147e-06	1.55128211595801e-07	7.58010637227219e-07	4.0391940490242e-07	0.00164297513324432	0.00165587268922958	0.0018149346670298	0.00173706263539141
8.07799682707039e-05	6.70502974812332e-06	8.82253798863137e-05	8.32809792764453e-06	1.14406978471034e-06	2.28449263500636e-06	4.65646529922414e-07	4.38601616635762e-06	2.75865602691125e-06
2.11082899274529e-06	3.76704307565243e-07	1.02150599382012e-06	2.39480110215251e-06	4.80305692479459e-07	5.61421637845783e-07	8.68332310126577e-07	6.41104230890421e-07	2.16826145298525e-06
4.71253603293031e-06	1.14602920691129e-07	6.76886440384656e-07	4.07973411060969e-07	6.07167526592361e-06	2.59756125581095e-06	6.43452296822425e-06	7.94856067287072e-07	1.32177876827066e-06
9.86470596615422e-06	1.21763731446289e-05	0.000397337842393576	0.000187627759891006	0.000322195089695985	1.55859182406071e-06	1.63161802899284e-06	5.57755738521997e-06	4.28147964420613e-06
3.05138214706097e-06	6.27660683529855e-06	1.05181430931911e-05	7.89184978496977e-06	1.31820510526279e-06	8.29055212710436e-07	1.09900148135157e-05	2.68903951606056e-06	1.7081255995451e-06
1.8055646042569e-07	4.54116800501989e-05	6.68196638248185e-07	8.0150283146993e-05	2.62247450998277e-06	4.28347577934832e-07	4.9453254375581e-06	2.90331559093812e-07	3.36772998515977e-07
0.00131328452712358	1.08768827061095e-05	5.87016895967074e-06	7.23317084692748e-06	9.79283570302792e-07	7.75193720492506e-07	6.793540937855e-07	7.3117537800306e-06	5.42769026529166e-07
3.5041441769194e-07	1.41329190293804e-06	6.12772645675062e-06	1.98085284211502e-06	2.46362888874085e-07	1.63336487148174e-07	3.4363002839044e-07	7.68520234638304e-07	9.48169442583629e-07
1.07741322628169e-05	6.69496536211036e-06	5.31236821305508e-05	3.42346257523052e-07	3.55462759231744e-07	1.94796409280773e-07	1.95668398848127e-06	1.33051393503745e-06	8.14056972737589e-07
1.16280099357224e-06	2.53510832630241e-06	7.40010321916007e-07	3.42130941907021e-06	3.08875160379141e-07	6.95300604240753e-06	1.31603255286439e-06	2.72299880845467e-07	5.9987126186517e-07
0.000357662715512534	0.000544862561948221	0.000489709727215814	3.06480528542569e-07	8.19210078661925e-07	1.29718661316203e-06	7.09105954766234e-06	0.000634390090985527	0.000563448059096625
1.12075263610997e-05	5.64813739053726e-06	1.09979292958751e-06	1.94102528353577e-06	7.62459413973422e-07	1.80716447431561e-07	4.70981493964906e-07	2.30715261444192e-07	2.84767592379019e-07
5.51065966585275e-06	8.40245146439822e-06	4.84477482449768e-06	8.91254864746061e-06	6.80030493832584e-06	7.25794952345302e-06	8.6448231640876e-06	4.08351444348106e-07	5.53597884374313e-07
4.11431663877027e-07	2.81180195377262e-07	3.83806818410326e-07	1.39086239234198e-07	3.92880870170309e-07	1.41941549886803e-06	3.92175869747685e-07	6.56005109123114e-07	1.21151586872364e-06
8.38648864895375e-06	2.80362620327934e-06	5.07804301474535e-07	7.30347447235688e-07	2.03203853915878e-06	1.03556081125283e-05	5.40857359667898e-06	9.96722454514251e-06	3.98752151679893e-07
6.50077490153077e-06	1.57806904381385e-06	6.2572952919225e-06	7.30309937836682e-07	6.64781849235574e-07	2.64834846882449e-07	2.24328761261328e-07	4.03667511213588e-06	7.18712645315102e-06
8.51636831617163e-07	2.17698281262946e-06	2.20189713462382e-06	1.14066442267012e-06	9.81955808818536e-06	4.71307954656304e-07	1.20886796355774e-05	9.38041427287623e-06	2.09328503262966e-06
2.45440490852927e-06	2.66224196944772e-05	7.60582089545658e-07	7.9404413327358e-07	9.95230342552053e-07	4.84844460760248e-07	1.35610572758027e-06	5.16074239349795e-07	4.14353371930179e-07
1.9922576399992e-05	0.000657250328781535	8.29824870195946e-07	6.87827825328968e-06	3.78055154404144e-07	2.93808593134155e-06	1.50139658569898e-06	1.21656852808166e-06	2.53432024616508e-07
3.38298314403729e-06	6.69280528914351e-07	1.29316155056676e-07	1.08224240105961e-06	5.90034710173484e-06	1.51087341968698e-06	2.39993710876892e-06	4.97820268510357e-06	7.15359208213465e-07
7.59913589099687e-06	9.35148867863e-06	2.9322060574738e-07	8.39321139040061e-06	5.11961971009453e-07	5.25693633589286e-07	4.85947717102414e-07	8.22437053455208e-06	6.0062606725707e-07
0.00041203475665549	4.45239220353555e-07	1.18964905729962e-05	6.92556570994207e-06	1.51992927834022e-06	2.71528689937417e-06	1.62656935062873e-05	6.65817963471649e-07	8.4067544489261e-06
3.95027412275762e-07	1.94723396907434e-06	3.72936648329724e-06	3.64365473973227e-07	1.1295730952543e-06	3.78863561720927e-07	7.49631257769556e-06	1.17306877923635e-06	3.78479571457768e-06
1.94762941437593e-06	1.7284771848251e-06	4.33772132674437e-07	1.14969112218223e-06	5.84667185139255e-06	1.00382809370414e-05	4.63468373145462e-06	2.02168468914012e-06	1.20997612082976e-06
1.04698212738397e-05	3.81224762497093e-06	5.30165636694047e-06	2.03996364185838e-06	7.30281230397478e-06	2.59882790981658e-07	2.12368940087368e-07	1.21324047043644e-06	9.2411690143571e-06
4.5736042864411e-07	3.47689300926601e-07	1.3695725601876e-06	1.40220077646247e-06	3.11525048203835e-07	6.57956762961654e-07	3.84529223749e-07	1.1755864491421e-06	7.98249005506957e-07
7.62931556470489e-06	2.44584010904514e-07	7.70676630672262e-07	1.98434631331367e-06	1.21415016366549e-06	9.93327644684788e-07	4.64599113889075e-07	1.36109153947183e-06	7.16513388624745e-06
2.09783812076017e-06	1.52754102738378e-06	2.97134876834425e-06	1.48942122492335e-06	4.9185591271747e-07	8.11167567565963e-07	3.32759286719025e-06	5.10700409343812e-06	6.21514151312366e-06
0.000219228737188608	1.09431486183462e-06	2.86947948735516e-07	5.5181883599909e-07	3.3178276068452e-06	2.90936409977909e-07	5.2280053348952e-07	2.55261270219822e-06	3.2114553769752e-07
0.000210003814034429	8.42257451977302e-06	1.22262746098944e-05	1.63701713688097e-06	6.91186160880821e-07	4.90904591976324e-07	3.52443648003655e-07	4.44094463199901e-07	5.75795326754066e-07
4.01163273600069e-06	6.32590398494906e-07	4.23741905926106e-06	5.65332946080976e-07	4.82319508245734e-07	1.29170690350312e-06	1.3737484766995e-07	5.17920605232818e-07	1.45741103125337e-06
7.38122891695329e-06	1.70791678012221e-06	3.45480517599528e-06	9.81780851654762e-06	2.76898390737674e-07	8.73945763667228e-07	2.59191163766437e-06	1.06790897006631e-05	8.25008028729611e-07
1.77589100186973e-05	5.89509096329821e-07	3.3532181402945e-07	1.91619781017029e-06	1.01305852388302e-06	5.07789683377501e-07	2.1129949629925e-06	2.93844587315571e-06	7.46237882251477e-08
6.44017681600273e-06	1.00310259174702e-06	6.13275816093491e-06	7.65914293036175e-07	1.3979778459329e-06	3.84597083869513e-06	2.72430938065844e-07	2.73429675539154e-06	1.69241692368551e-06
9.08368660249015e-06	5.86648424977243e-07	7.16210191955902e-06	8.6485608246506e-06	1.58694365301838e-06	1.79017494497322e-05	1.71141043846997e-07	5.67224008839829e-07	3.52829055735859e-07
1.20594471750241e-05	4.41055082076689e-05	6.62327695452603e-06	1.0528165110449e-05	4.94563813894323e-06	7.47201902785945e-06	7.18123272878263e-06	4.95034771102918e-06	2.14007711950986e-07
1.86808262072151e-05	7.48901918520839e-06	1.25986711522336e-06	5.11682924995639e-07	6.40072410916367e-07	1.11879712800957e-07	3.56324122017992e-06	1.53780682139726e-06	1.04635262103588e-05
1.8114968401525e-05	9.85336489484068e-06	6.65982986569266e-06	3.41351420813079e-06	6.10330289335659e-06	9.75750531160756e-07	4.06610965408539e-06	5.53081238739127e-07	5.68999825149916e-07
4.0221580311526e-06	1.190468826337e-05	7.5398379238538e-06	3.3495796164934e-06	2.09930120554391e-06	3.36623697445339e-07	9.63202200186808e-07	2.32144682721199e-06	1.28082391399539e-06
6.83982128366068e-07	9.32833078118769e-07	6.4476838982936e-06	8.11512567331596e-07	5.96267551375429e-07	1.6271929511114e-06	6.7706847934841e-06	3.45982772244632e-06	1.28055222882396e-06
9.94582371736594e-06	0.000940923545411723	1.09068499998602e-05	2.41645157418193e-06	0.000279527061606745	8.45668784235643e-07	3.46247042968952e-06	2.46664127664942e-07	2.78979937624235e-07
4.5914396975405e-06	2.59641464570248e-06	1.59042682176888e-06	8.33010509043248e-07	1.02177145229823e-05	4.2702605774489e-06	3.10703889821323e-07	1.25829400121635e-06	1.85064107364429e-06
6.9463884701738e-07	8.06971250232047e-07	1.64601356811659e-06	2.53375432204828e-06	9.19314438047452e-07	9.83270743576403e-07	7.52667338373073e-07	2.4006938065994e-06	3.31143242699161e-06
7.16423375721198e-06	7.16499511969546e-06	2.86364126307838e-06	8.16941939783822e-06	7.12273098120442e-06	1.7314118196764e-05	2.92820842564568e-05	8.47282480911926e-07	7.13592708656563e-07
6.67620095366372e-05	1.51055292225977e-06	1.06403683974854e-07	3.12073473448008e-07	9.70951499551184e-07	5.82184402811437e-06	8.6250562845655e-06	5.98875617281031e-06	7.26871025588068e-06
1.48534970764724e-06	5.66748263694517e-06	1.92645787824852e-06	6.26409233218592e-06	9.31278167603557e-06	1.34709296356617e-06	7.52823757572591e-07	1.04483018070756e-06	5.20178887666842e-07
1.14700036826093e-06	4.7839145745493e-07	1.44075704048464e-06	8.41349791919077e-07	1.21695280473729e-06	2.31173159399856e-07	8.20463275758906e-07	1.04630907970345e-05	1.19149393214598e-06
5.57568592476909e-06	3.35885158601872e-05	0.000184265889275896	5.93306897014867e-06	1.79672452085833e-06	1.49321935510871e-06	2.15940258969233e-06	4.3023954668788e-06	4.35367001269671e-07
5.35436675538105e-05	0.000149588068447785	3.57671305286414e-06	2.44640501259608e-07	2.81471824726404e-06	1.84588509317962e-06	3.34153826693259e-07	2.76308718440144e-07	3.66182989303124e-07
3.99560953739941e-06	8.69352227979986e-06	4.34970375978596e-06	4.7816780626298e-06	1.97458775795721e-06	5.2107521914338e-07	5.45927958324147e-07	9.15830059150524e-07	0.000500460715273884
5.92644221232563e-07	3.7578857412589e-06	5.96418772420664e-06	8.29125193593856e-06	5.79823465657325e-06	1.78009643788529e-06	1.26283834780971e-06	7.4911911173079e-07	1.35880147223163e-06
3.83382539917779e-06	7.73293798116831e-06	7.50628266531798e-06	5.56865658113415e-06	4.48450334811223e-06	4.99656698333892e-06	8.3605595746581e-06	4.08875207010345e-06	0.000850150044686554
8.57566022717873e-06	1.4729556155833e-05	1.01981463865308e-06	1.77025723898178e-05	8.1815292458931e-07	3.73698365695432e-07	5.61751441911432e-06	2.09290277435048e-07	5.84265687011976e-07
8.44282948128936e-06	8.21356459813731e-06	1.21194955919612e-05	1.62304975423466e-06	2.29048937835541e-07	2.91351162802489e-06	7.21596566594179e-07	3.08178378418886e-06	3.39809532362769e-07
2.25861158734131e-07	2.44035649254592e-06	6.17616016289693e-07	8.40833804334048e-07	1.21878480587034e-05	4.49298344544636e-06	6.93395353288861e-07	1.83360070575031e-06	3.44759924256413e-06
4.68776832948659e-06	5.41606516010048e-07	3.94514845913213e-07	9.60923727838514e-06	8.76221683872996e-07	1.02050005710874e-06	8.16953462805248e-06	9.29533813804634e-07	4.39094039278908e-06
5.56221346607989e-05	4.05633471837661e-05	5.00409851569703e-07	6.62034938389219e-06	9.20519307050248e-07	6.24815386138233e-07	2.44193530270369e-06	5.29895628523705e-07	4.31163060254924e-07
5.98425265806168e-06	1.36618942262867e-06	1.59109841814387e-06	6.06099598267351e-06	1.466365938535e-06	6.57005612553219e-07	6.05245303882811e-07	2.19889884308181e-07	8.20025781476247e-06
1.81310965027525e-05	2.56802537606377e-06	7.74142522173577e-06	3.87245265479783e-06	0.000157710359320259	2.30483812160699e-06	2.25978494562e-07	1.14871050627789e-06	1.08158838293174e-06
1.18270801966521e-05	6.62727136307127e-07	1.56511666773604e-06	5.0927425624099e-07	3.70063596311782e-06	8.04088008033377e-07	6.09040860174992e-07	4.21916855779247e-06	2.23178940344064e-07
6.26952730457125e-06	1.83503289639519e-06	5.52559902870179e-06	8.16499506596513e-06	9.76149419351646e-06	3.16575566941535e-06	3.92138191311157e-07	0.000241328704138884	0.000222185546768683
6.48703065160572e-06	7.11006865543318e-06	0.000313821636377211	9.5750597629684e-07	2.25489906119419e-07	4.5042156283237e-06	1.20935393570281e-06	6.90544106885654e-05	0.000898319407032873
3.93490853186178e-05	7.83352822577438e-06	1.44302454880215e-06	5.18227190007272e-06	6.06746026258368e-06	1.28340231941678e-06	4.55823038477714e-07	8.14699993301193e-07	4.64439169674952e-07
8.88393610236859e-06	8.01183209100595e-06	7.50722634872101e-07	1.30252253019436e-06	5.26745231022117e-06	1.14544567439163e-05	3.16771877090227e-06	4.638745347068e-07	9.63466689450632e-06
5.88142627537536e-06	2.22979917779242e-07	6.46997090413038e-07	3.49888635245774e-07	2.98279496232326e-07	1.7063808813705e-06	3.9001678380901e-07	2.73149222754232e-07	9.71249507911452e-07
6.68691947761981e-06	7.07136684975802e-06	7.81952924016469e-06	4.29770626616841e-07	4.67614791221263e-07	1.24296986098171e-06	4.32254809928447e-07	1.0352256387125e-05	1.08294124539772e-06
4.06265744530259e-06	5.27556120953464e-06	4.23173359284907e-05	7.64869209449182e-06	1.55691089083622e-05	5.1251248496914e-07	7.29928472097391e-07	5.30453667676133e-05	2.50392953890668e-05
1.05405591232007e-05	1.35574305254552e-06	8.88679256964148e-06	0.000613592872474005	2.98246819955468e-06	1.62148204697111e-06	4.32920762502564e-07	0.00226725270079838	9.59404483878712e-07
5.08369616333826e-06	7.06235495116087e-06	5.55978677187208e-06	1.51271646048508e-06	2.37378644157502e-06	5.73210208100092e-06	0.000381884330820288	1.17497829597336e-05	1.32843017479345e-06
5.91139681344055e-06	3.1409261368881e-06	2.98952894339094e-06	1.28916019340956e-05	3.15283939000708e-06	1.31068395543138e-06	0.000381987819416882	0.00027414898533846	8.11625469952659e-06
3.62014106496111e-06	3.0448898608368e-06	2.00848931587033e-06	9.87898028097234e-06	6.99398161895654e-06	4.81213457857412e-06	1.09072896047058e-05	6.63784617707317e-06	2.87380633309079e-07
7.27790402596518e-06	4.75301145360166e-07	3.13794720624427e-06	1.78621645184156e-06	0.00178845661353759	1.60394487321488e-07	4.63073056330976e-07	9.72162996666637e-07	7.0511908629074e-07
1.80642717432942e-05	0.000116519297449574	2.26197609171086e-06	1.48010535241244e-06	1.3252865186178e-06	4.57902349634792e-06	2.95500238346833e-07	3.79311133607075e-07	6.91242767539291e-07
8.80785055237809e-06	9.60040048856529e-06	3.50139746713211e-05	1.57561264307644e-06	1.12056264520502e-05	4.87666615635818e-06	7.84711061496817e-07	3.57752532444067e-07	4.85724506000846e-07
1.93107089518954e-05	9.24318361083857e-07	9.83741906388843e-07	0.000240362402963244	7.56364983370977e-07	3.87312064778746e-07	2.6738605681253e-06	1.99753381097815e-06	4.94608636202705e-07
1.00045910890399e-05	3.85746982668744e-06	0.00038192424638262	2.06300895862904e-07	6.1166178029103e-07	3.19366964814568e-07	3.44201076821204e-07	1.29617661741793e-06	7.04422476577176e-07
3.04672846106191e-06	1.5459873304105e-06	6.82788359462894e-06	4.39927465787883e-07	7.53391715465132e-07	2.98303852935813e-06	4.47205871650293e-06	1.2332779980237e-06	4.10382832993772e-07
1.53267107402474e-05	1.88973414023202e-06	1.80712438468261e-07	8.03889479803914e-06	3.33392053391479e-06	2.62181345835055e-07	2.18793215863066e-07	4.49680929215379e-07	3.43319362175465e-07
2.43758278424544e-06	4.63237955980467e-07	3.83728727356737e-06	1.65607964027001e-06	2.35205637882929e-07	1.22104838873316e-05	1.72384212147302e-07	5.08206991821487e-06	8.75611180853353e-07
4.30073633136963e-06	8.00324234342953e-06	8.20476299641844e-08	1.93544172424898e-07	1.24099800180577e-05	5.96821683268578e-06	1.24719519122365e-05	4.93815204623271e-06	6.36553873675783e-06
3.16240892381596e-05	0.000233149835672762	3.04421013771171e-06	8.24682311287295e-06	4.6373570373924e-06	5.37040835669517e-07	1.58954444051673e-07	3.83633633524363e-07	7.26836166651049e-06
1.12678700462309e-05	0.00130620566871565	0.00107495778262343	0.000373568765573387	9.11319634186447e-06	6.44202650672453e-06	5.5863796337803e-06	4.0561365970867e-06	0.00170612536517431
6.71010426485801e-05	1.27914153039034e-06	4.90478826373208e-06	0.000666472833804758	8.29527995785442e-06	7.44105326357198e-06	2.32212826972299e-06	0.000664334244613651	4.3465955015809e-07
2.43322476227122e-06	3.41447837319542e-06	4.89127358188445e-06	1.00783549859818e-06	1.30805798423395e-06	2.54076617908983e-06	2.44225667089033e-06	6.46994238176299e-07	1.04259418655779e-05

